RetroMotion: Retrocausal Motion Forecasting Models are Instructable

Motion forecasts of road users (i.e., agents) vary in complexity depending on the number of agents, scene constraints, and interactions. In particular, the output space of joint trajectory distributions grows exponentially with the number of agents. Therefore, we decompose multi-agent motion forecasts into (1) marginal distributions for all modeled agents and (2) joint distributions for interacting agents. Using a transformer model, we generate joint distributions by re-encoding marginal distributions followed by pairwise modeling. This incorporates a retrocausal flow of information from later points in marginal trajectories to earlier points in joint trajectories. For each time step, we model the positional uncertainty using compressed exponential power distributions. Notably, our method achieves strong results in the Waymo Interaction Prediction Challenge and generalizes well to the Argoverse 2 and V2X-Seq datasets. Additionally, our method provides an interface for issuing instructions. We show that standard motion forecasting training implicitly enables the model to follow instructions and adapt them to the scene context. GitHub repository: https://github.com/kit-mrt/future-motion

==> data/pred_0_expp_gate.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - train_0/exp_power_gate,train_new_retromotion_2025-02-15-23-11-20 - train_0/exp_power_gate__MIN,train_new_retromotion_2025-02-15-23-11-20 - train_0/exp_power_gate__MAX,exppowergate
0,0.0,5213.0,401,10025,0.0127909394912421,0.0054012676700949,0.0215447377413511,0.0127909394912421
1,0.25,15242.0,10430,20054,0.0085259512467519,0.0,0.012500001117587,0.0085259512467519
2,0.5,25471.5,20459,30484,0.0063237686677334,0.0,0.009032629430294,0.0063237686677334
3,0.75,35701.0,30889,40513,0.0067860621958971,0.0046875001862645,0.0100410217419266,0.0067860621958971
4,1.0,45730.0,40918,50542,0.0069337537512183,0.003645833581686,0.0101562505587935,0.0069337537512183
5,1.25,55959.5,50947,60972,0.0073035022494598,0.0041666668839752,0.011977712623775,0.0073035022494598
6,1.5,66189.0,61377,71001,0.00788588674739,0.0046602846123278,0.0125496247783303,0.00788588674739
7,1.75,76218.0,71406,81030,0.0089206350035965,0.0050434442237019,0.0142142167314887,0.0089206350035965
8,2.0,86447.5,81435,91460,0.0091229469085542,0.0024778633378446,0.0127048576250672,0.0091229469085542
9,2.25,96677.0,91865,101489,0.0096140669286251,0.0049479170702397,0.0183250997215509,0.0096140669286251
10,2.5,106906.5,101894,111919,0.0098846611710122,0.005318131763488,0.0164435282349586,0.0098846611710122
11,2.75,117136.0,112324,121948,0.0097669581882655,0.0056498912163078,0.0164701882749795,0.0097669581882655
12,3.0,127165.0,122353,131977,0.0102857589628547,0.003783764084801,0.0161394122987985,0.0102857589628547
13,3.25,137394.5,132382,142407,0.0116904719840162,0.0066365026868879,0.0248586274683475,0.0116904719840162
14,3.5,147624.0,142812,152436,0.0100933775492012,0.0062500005587935,0.0138020841404795,0.0100933775492012
15,3.75,157653.0,152841,162465,0.0107886889390647,0.005729166790843,0.0150872897356748,0.0107886889390647
16,4.0,167882.5,162870,172895,0.0112927857464036,0.0067708338610827,0.0188556667417287,0.0112927857464036
17,4.25,178112.0,173300,182924,0.0116906711645424,0.0070705926045775,0.0198552832007408,0.0116906711645424
18,4.5,188141.0,183329,192953,0.0126227670535445,0.0065071946009993,0.0233024172484874,0.0126227670535445
19,4.75,198370.5,193358,203383,0.0118566605334098,0.0069160731509327,0.020208915695548,0.0118566605334098
20,5.0,208600.0,203788,213412,0.0131787636317312,0.0060363453812897,0.0201314613223075,0.0131787636317312
21,5.25,218829.5,213817,223842,0.0124388136005458,0.007370451465249,0.0207528639584779,0.0124388136005458
22,5.5,229059.0,224247,233871,0.0140734756179153,0.0059895836748182,0.0223645865917205,0.0140734756179153
23,5.75,239088.0,234276,243900,0.0122788774222135,0.0073561137542128,0.0229506306350231,0.0122788774222135
24,6.0,249317.5,244305,254330,0.0155182862654328,0.0083608329296112,0.0266451258212327,0.0155182862654328
25,6.25,259547.0,254735,264359,0.0140348810143768,0.0074806013144552,0.0236124098300933,0.0140348810143768
26,6.5,269576.0,264764,274388,0.0167621328681707,0.0085149407386779,0.0299264919012784,0.0167621328681707
27,6.75,279805.5,274793,284818,0.0163632801805551,0.0097297485917806,0.0307710450142622,0.0163632801805551
28,7.0,290035.0,285223,294847,0.0167474493384361,0.008439240977168,0.0244892481714487,0.0167474493384361
29,7.25,300064.0,295252,304876,0.0159822950884699,0.0105568524450063,0.0259433053433895,0.0159822950884699
30,7.5,310293.5,305281,315306,0.0152715051260132,0.0084963021799921,0.0236247815191745,0.0152715051260132
31,7.75,320523.0,315711,325335,0.0178310608491301,0.0100626517087221,0.0327295511960983,0.0178310608491301
32,8.0,330752.5,325740,335765,0.0169302537822379,0.0085265981033444,0.0239300429821014,0.0169302537822379
33,8.25,340982.0,336170,345794,0.0185809133201837,0.0098958341404795,0.0324740968644619,0.0185809133201837
34,8.5,351011.0,346199,355823,0.017926680445671,0.010677084326744,0.0428535267710685,0.017926680445671
35,8.75,361240.5,356228,366253,0.0187129306320387,0.0114283924922347,0.0295018646866083,0.0187129306320387
36,9.0,371470.0,366658,376282,0.0187360316328704,0.0070312502793967,0.0317400209605693,0.0187360316328704
37,9.25,381499.0,376687,386311,0.0174566109105944,0.0102444589138031,0.0312085524201393,0.0174566109105944
38,9.5,391728.5,386716,396741,0.0183142663266223,0.0102761154994368,0.0298134386539459,0.0183142663266223
39,9.75,401958.0,397146,406770,0.0190717579424381,0.0109600741416215,0.0343796908855438,0.0190717579424381
40,10.0,411987.0,407175,416799,0.0198384668678045,0.008854167535901,0.0295143220573663,0.0198384668678045
41,10.25,422216.5,417204,427229,0.0189769566775514,0.0086546828970313,0.0390140376985073,0.0189769566775514
42,10.5,432446.0,427634,437258,0.0230249002203345,0.0077201733365654,0.0440882071852684,0.0230249002203345
43,10.75,442675.5,437663,447688,0.0221347502934244,0.0126604130491614,0.0316124856472015,0.0221347502934244
44,11.0,452905.0,448093,457717,0.0229775888472795,0.0101963365450501,0.0325520858168602,0.0229775888472795
45,11.25,462934.0,458122,467746,0.020725952014327,0.0085296556353569,0.0501446947455406,0.020725952014327
46,11.5,473163.5,468151,478176,0.0227013069849747,0.0104101095348596,0.0383686982095241,0.0227013069849747
47,11.75,483393.0,478581,488205,0.0244395360350608,0.011100685223937,0.0422424003481864,0.0244395360350608
48,12.0,493422.0,488610,498234,0.023498480245471,0.0097512220963835,0.0437748171389102,0.023498480245471
49,12.25,503651.5,498639,508664,0.0205555647038496,0.0127163929864764,0.0325739905238151,0.0205555647038496
50,12.5,513881.0,509069,518693,0.0201505114510655,0.010822863318026,0.037284716963768,0.0201505114510655
51,12.75,523910.0,519098,528722,0.023937818557024,0.0102155376225709,0.0452731102705001,0.023937818557024
52,13.0,534139.5,529127,539152,0.0250742173252197,0.0124827167019248,0.0428241789340972,0.0250742173252197
53,13.25,544369.0,539557,549181,0.0245287047326564,0.0124893076717853,0.0420281775295734,0.0245287047326564
54,13.5,554598.5,549586,559611,0.0219271827417497,0.0119114127010107,0.0402328744530677,0.0219271827417497
55,13.75,564828.0,560016,569640,0.0274826231598854,0.0158338733017444,0.0496828332543373,0.0274826231598854
56,14.0,574857.0,570045,579669,0.0257974366098642,0.0157558526843786,0.0486707501113414,0.0257974366098642
57,14.25,585086.5,580074,590099,0.0255493356201511,0.0159727185964584,0.0389018468558788,0.0255493356201511
58,14.5,595316.0,590504,600128,0.0210856099426746,0.0100052617490291,0.0321168154478073,0.0210856099426746
59,14.75,605345.0,600533,610157,0.0245818374678492,0.0103015406057238,0.0437118075788021,0.0245818374678492
60,15.0,615574.5,610562,620587,0.0269633953889402,0.0126434527337551,0.0425803735852241,0.0269633953889402
61,15.25,625804.0,620992,630616,0.0248098352365195,0.0077446685172617,0.042362954467535,0.0248098352365195
62,15.5,635833.0,631021,640645,0.0254776065796613,0.0080215977504849,0.0450496561825275,0.0254776065796613
63,15.75,646062.5,641050,651075,0.0253248186782002,0.0107008768245577,0.0432731322944164,0.0253248186782002
64,16.0,656292.0,651480,661104,0.0282143887132406,0.0118648670613765,0.0477930344641208,0.0282143887132406
65,16.25,666521.5,661509,671534,0.0289554982446134,0.0124693270772695,0.0491035990417003,0.0289554982446134
66,16.5,676751.0,671939,681563,0.0287151704728603,0.0146462563425302,0.0458218492567539,0.0287151704728603
67,16.75,686780.0,681968,691592,0.0269385928660631,0.0147682651877403,0.0417089201509952,0.0269385928660631
68,17.0,697009.5,691997,702022,0.0301386820009121,0.0128602925688028,0.0479574389755725,0.0301386820009121
69,17.25,707239.0,702427,712051,0.0302793954312801,0.0171363689005374,0.042274747043848,0.0302793954312801
70,17.5,717268.0,712456,722080,0.0289579203724861,0.0180870965123176,0.0415514335036277,0.0289579203724861
71,17.75,727497.5,722485,732510,0.0301749115953078,0.0177993774414062,0.0435665622353553,0.0301749115953078
72,18.0,737727.0,732915,742539,0.0311017521470785,0.0141789186745882,0.0512355603277683,0.0311017521470785
73,18.25,747956.5,742944,752969,0.0271947302927191,0.013218455016613,0.0434132516384124,0.0271947302927191
74,18.5,758186.0,753374,762998,0.0326942364126443,0.0163091048598289,0.0631820410490036,0.0326942364126443
75,18.75,768215.0,763403,773027,0.0308432157337665,0.0184809658676385,0.0420699715614318,0.0308432157337665
76,19.0,778444.5,773432,783457,0.0295137565296429,0.0172709356993436,0.0495889075100421,0.0295137565296429
77,19.25,788674.0,783862,793486,0.033449488133192,0.0167789403349161,0.0570405051112175,0.033449488133192
78,19.5,798703.0,793891,803515,0.0315046935528516,0.0169357489794492,0.0462950244545936,0.0315046935528516
79,19.75,808932.5,803920,813945,0.0322852439175431,0.0179962180554866,0.0653092563152313,0.0322852439175431
80,20.0,819162.0,814350,823974,0.0317246086895465,0.0183334518224,0.044883094727993,0.0317246086895465
81,20.25,829191.0,824379,834003,0.0298240198940038,0.018489584326744,0.0656576827168464,0.0298240198940038
82,20.5,839420.5,834408,844433,0.0343674973656351,0.0177223663777112,0.05807601287961,0.0343674973656351
83,20.75,849650.0,844838,854462,0.0325808388739824,0.0168491005897521,0.0528659150004386,0.0325808388739824
84,21.0,859879.5,854867,864892,0.0331061283986155,0.0214320421218872,0.0600316561758518,0.0331061283986155
85,21.25,870109.0,865297,874921,0.0341299755126237,0.019342117011547,0.0540591813623905,0.0341299755126237
86,21.5,880138.0,875326,884950,0.030390748642385,0.0131618725135922,0.0592649914324283,0.030390748642385
87,21.75,890367.5,885355,895380,0.0302947770732526,0.0131711205467581,0.0448462814092636,0.0302947770732526
88,22.0,900597.0,895785,905409,0.0305766597390174,0.0154247134923934,0.0530752763152122,0.0305766597390174
89,22.25,910626.0,905814,915438,0.031709486246109,0.0219162628054618,0.0430065840482711,0.031709486246109
90,22.5,920855.5,915843,925868,0.0355819443670602,0.0187057182192802,0.0466029420495033,0.0355819443670602
91,22.75,931085.0,926273,935897,0.0362320388108491,0.0197604671120643,0.0603627227246761,0.0362320388108491
92,23.0,941114.0,936302,945926,0.0337070785835385,0.0134088611230254,0.0589473471045494,0.0337070785835385
93,23.25,951343.5,946331,956356,0.0360700180754065,0.0121772829443216,0.0628872960805893,0.0360700180754065
94,23.5,961573.0,956761,966385,0.0364835999161005,0.0182708594948053,0.0559476353228092,0.0364835999161005
95,23.75,971802.5,966790,976815,0.0331094918342737,0.0175350047647953,0.0494610033929348,0.0331094918342737
96,24.0,982032.0,977220,986844,0.033568327948451,0.0211986396461725,0.0474862828850746,0.033568327948451
97,24.25,992061.0,987249,996873,0.0377709590643644,0.0256303679198026,0.056238479912281,0.0377709590643644
98,24.5,1002290.5,997278,1007303,0.0317073030970417,0.0202943868935108,0.0442162863910198,0.0317073030970417
99,24.75,1012520.0,1007708,1017332,0.0341975120455026,0.0148836486041545,0.0708230063319206,0.0341975120455026
100,25.0,1022549.0,1017737,1027361,0.0322551140934228,0.0212230253964662,0.0470349937677383,0.0322551140934228
101,25.25,1032778.5,1027766,1037791,0.0332818067131134,0.0211672540754079,0.0504708625376224,0.0332818067131134
102,25.5,1043008.0,1038196,1047820,0.0325473389029502,0.0189440809190273,0.0511927716434001,0.0325473389029502
103,25.75,1053037.0,1048225,1057849,0.0338242591917514,0.0195432398468256,0.0563133768737316,0.0338242591917514
104,26.0,1063266.5,1058254,1068279,0.0355200463046248,0.0185416974127292,0.0597490333020687,0.0355200463046248
105,26.25,1073496.0,1068684,1078308,0.0338676898926496,0.0190414916723966,0.047613687813282,0.0338676898926496
106,26.5,1083725.5,1078713,1088738,0.0332960836016214,0.0157200247049331,0.0552614033222198,0.0332960836016214
107,26.75,1093955.0,1089143,1098767,0.035649154856801,0.0229327734559774,0.0524282716214656,0.035649154856801
108,27.0,1103984.0,1099172,1108796,0.0354525466263294,0.0161989703774452,0.0717766806483268,0.0354525466263294
109,27.25,1114213.5,1109201,1119226,0.0344478650591694,0.0169947352260351,0.0564091429114341,0.0344478650591694
110,27.5,1124443.0,1119631,1129255,0.0348548375070095,0.0160955488681793,0.0485590398311615,0.0348548375070095
111,27.75,1134472.0,1129660,1139284,0.0349136158078908,0.0182291679084301,0.0545371957123279,0.0349136158078908
112,28.0,1144701.5,1139689,1149714,0.034121525258972,0.0180629063397645,0.0586832277476787,0.034121525258972
113,28.25,1154931.0,1150119,1159743,0.0354596067219972,0.018535004928708,0.0613112561404705,0.0354596067219972
114,28.5,1164960.0,1160148,1169772,0.0353258950263261,0.0191566012799739,0.0699513405561447,0.0353258950263261
115,28.75,1175189.5,1170177,1180202,0.0343137996701093,0.0193165037781,0.0587313063442707,0.0343137996701093
116,29.0,1185419.0,1180607,1190231,0.0357132250070571,0.0191831234842538,0.0483435988426208,0.0357132250070571
117,29.25,1195648.5,1190636,1200661,0.0383362317314514,0.0207206364721059,0.0508923381567001,0.0383362317314514
118,29.5,1205878.0,1201066,1210690,0.0353309401124715,0.0174870006740093,0.0527466014027595,0.0353309401124715
119,29.75,1215907.0,1211095,1220719,0.0334069526195526,0.0161266885697841,0.0643876492977142,0.0334069526195526
120,30.0,1226136.5,1221124,1231149,0.0333993967192677,0.0233989786356687,0.0661726966500282,0.0333993967192677
121,30.25,1236366.0,1231554,1241178,0.0348132491111755,0.0130215398967266,0.0587226897478103,0.0348132491111755
122,30.5,1246395.0,1241583,1251207,0.0352367823570966,0.0230050459504127,0.0620064362883567,0.0352367823570966
123,30.75,1256624.5,1251612,1261637,0.0363207937289889,0.0200982745736837,0.0524222627282142,0.0363207937289889
124,31.0,1266854.0,1262042,1271666,0.037079207599163,0.0229054130613803,0.0551242716610431,0.037079207599163
125,31.25,1276883.0,1272071,1281695,0.0399003992974758,0.0238064974546432,0.056081797927618,0.0399003992974758
126,31.5,1287112.5,1282100,1292125,0.0400651994232948,0.0177571475505828,0.074107252061367,0.0400651994232948
127,31.75,1297342.0,1292530,1302154,0.0351207656040787,0.0155045753344893,0.0499446354806423,0.0351207656040787
128,32.0,1307571.5,1302559,1312584,0.0393920330903851,0.0213688742369413,0.0668163821101188,0.0393920330903851
129,32.25,1317801.0,1312989,1322613,0.0377924820035696,0.0203866474330425,0.0546605810523033,0.0377924820035696
130,32.5,1327830.0,1323018,1332642,0.0374618962407112,0.0179687514901161,0.0566569902002811,0.0374618962407112
131,32.75,1338059.5,1333047,1343072,0.0349981257548699,0.0191132370382547,0.0531643070280551,0.0349981257548699
132,33.0,1348289.0,1343477,1353101,0.0385255459696054,0.0182291679084301,0.0596009604632854,0.0385255459696054
133,33.25,1358318.0,1353506,1363130,0.0351189915090799,0.0188305936753749,0.0506002120673656,0.0351189915090799
134,33.5,1368547.5,1363535,1373560,0.0370093670745308,0.0221665073186159,0.0588577911257743,0.0370093670745308
135,33.75,1378777.0,1373965,1383589,0.0347647766023874,0.0121329892426729,0.0508060082793235,0.0347647766023874
136,34.0,1389006.5,1383994,1394019,0.0372175391620168,0.0207070205360651,0.0564168915152549,0.0372175391620168
137,34.25,1399236.0,1394424,1404048,0.0366167984902858,0.0231445282697677,0.0519236847758293,0.0366167984902858
138,34.5,1409265.0,1404453,1414077,0.0325555789470672,0.0151888411492109,0.0513609386980533,0.0325555789470672
139,34.75,1419494.5,1414482,1424507,0.0366398521627371,0.0200395677238702,0.0535224936902523,0.0366398521627371
140,35.0,1429724.0,1424912,1434536,0.0373740871250629,0.0243307407945394,0.0581896305084228,0.0373740871250629
141,35.25,1439753.0,1434941,1444565,0.0389656215161085,0.0250404253602027,0.0538991391658782,0.0389656215161085
142,35.5,1449982.5,1444970,1454995,0.0399875794895566,0.0204799324274063,0.0617874972522258,0.0399875794895566
143,35.75,1460212.0,1455400,1465024,0.0356722648441791,0.0200587678700685,0.0550142861902713,0.0356722648441791
144,36.0,1470241.0,1465429,1475053,0.0358452214300632,0.0218311082571744,0.0543808341026306,0.0358452214300632
145,36.25,1480470.5,1475458,1485483,0.035778780396168,0.0147686060518026,0.0512709058821201,0.035778780396168
146,36.5,1490700.0,1485888,1495512,0.0362518197298049,0.0159225333482027,0.0523554496467113,0.0362518197298049
147,36.75,1500929.5,1495917,1505942,0.0362344541443655,0.0143229169771075,0.0588653683662414,0.0362344541443655
148,37.0,1511159.0,1506347,1515971,0.0385024905204772,0.0233214795589447,0.063025452196598,0.0385024905204772
149,37.25,1521188.0,1516376,1526000,0.0364513161033391,0.0233051087707281,0.0513250604271888,0.0364513161033391
150,37.5,1531417.5,1526405,1536430,0.0380810460505577,0.0240291971713304,0.0729292407631874,0.0380810460505577
151,37.75,1541647.0,1536835,1546459,0.042154292166233,0.0201456807553768,0.0553799904882907,0.042154292166233
152,38.0,1551676.0,1546864,1556488,0.0362484734505414,0.0192726328969001,0.0614400506019592,0.0362484734505414
153,38.25,1561905.5,1556893,1566918,0.0347141488813436,0.01760720834136,0.0530949272215366,0.0347141488813436
154,38.5,1572135.0,1567323,1576947,0.0379316405206918,0.0131313987076282,0.0694198459386825,0.0379316405206918
155,38.75,1582164.0,1577352,1586976,0.0377647200226783,0.0173421986401081,0.0606193020939827,0.0377647200226783
156,39.0,1592393.5,1587381,1597406,0.041018708071743,0.0132571021094918,0.0579630322754383,0.041018708071743
157,39.25,1602623.0,1597811,1607435,0.032905993387103,0.0116737708449363,0.0613945052027702,0.032905993387103
158,39.5,1612852.5,1607840,1617865,0.0371222989633679,0.0202809050679206,0.0513391122221946,0.0371222989633679
159,39.75,1623082.0,1618270,1627894,0.039024401307106,0.0279630478471517,0.0571403056383132,0.039024401307106
160,40.0,1633111.0,1628299,1637923,0.0395848666131496,0.0221644137054681,0.0637213811278343,0.0395848666131496
161,40.25,1643340.5,1638328,1648353,0.0364213509914966,0.0200358591973781,0.0561176501214504,0.0364213509914966
162,40.5,1653570.0,1648758,1658382,0.0344540475681424,0.014158428646624,0.0556402616202831,0.0344540475681424
163,40.75,1663599.0,1658787,1668411,0.036457140520215,0.0226854737848043,0.0543832555413246,0.036457140520215
164,41.0,1673828.5,1668816,1678841,0.0348773893112173,0.0194009225815534,0.0537144914269447,0.0348773893112173
165,41.25,1684058.0,1679246,1688870,0.0356756670027971,0.0198558382689952,0.0527979657053947,0.0356756670027971
166,41.5,1694087.0,1689275,1698899,0.0388009293377399,0.0206139255315065,0.0534659177064895,0.0388009293377399
167,41.75,1704316.5,1699304,1709329,0.0394949512556195,0.0282340813428163,0.052925482392311,0.0394949512556195
168,42.0,1714546.0,1709734,1719358,0.0378738164156675,0.0196587834507226,0.0625125467777252,0.0378738164156675
169,42.25,1724775.5,1719763,1729788,0.0385488164969361,0.0189299397170543,0.0610354505479335,0.0385488164969361
170,42.5,1735005.0,1730193,1739817,0.0366953133046627,0.0178727582097053,0.055771879851818,0.0366953133046627
171,42.75,1745034.0,1740222,1749846,0.0409776425361633,0.0252540782094001,0.0710947215557098,0.0409776425361633
172,43.0,1755263.5,1750251,1760276,0.0377957917606601,0.0208284445106983,0.0755927115678787,0.0377957917606601
173,43.25,1765493.0,1760681,1770305,0.0390586353838443,0.0249808970838785,0.0589220859110355,0.0390586353838443
174,43.5,1775522.0,1770710,1780334,0.0389272710680961,0.0207158997654914,0.0631727278232574,0.0389272710680961
175,43.75,1785751.5,1780739,1790764,0.0407848772234641,0.0182900074869394,0.0728064179420471,0.0407848772234641
176,44.0,1795981.0,1791169,1800793,0.038161671385169,0.0299948304891586,0.049336951225996,0.038161671385169
177,44.25,1806010.0,1801198,1810822,0.0359107467532157,0.0214460548013448,0.0535228960216045,0.0359107467532157
178,44.5,1816239.5,1811227,1821252,0.0344142939250629,0.0126705514267086,0.0565385147929191,0.0344142939250629
179,44.75,1826469.0,1821657,1831281,0.0366044167429208,0.0188467837870121,0.053587082773447,0.0366044167429208
180,45.0,1836698.5,1831686,1841711,0.0394999690067309,0.0215778518468141,0.0638236999511718,0.0394999690067309
181,45.25,1846928.0,1842116,1851740,0.0370754247903823,0.0226420890539884,0.0535210222005844,0.0370754247903823
182,45.5,1856957.0,1852145,1861769,0.0344543455541133,0.0176466107368469,0.0526181161403656,0.0344543455541133
183,45.75,1867186.5,1862174,1872199,0.0370782062124747,0.0177726689726114,0.05766162276268,0.0370782062124747
184,46.0,1877416.0,1872604,1882228,0.035206397511065,0.010722535662353,0.0767855122685432,0.035206397511065
185,46.25,1887445.0,1882633,1892257,0.0373360572755336,0.0232033412903547,0.0582330264151096,0.0373360572755336
186,46.5,1897674.5,1892662,1902687,0.0358098334489533,0.0130181098356843,0.0558223612606525,0.0358098334489533
187,46.75,1907904.0,1903092,1912716,0.0357972464710474,0.0163412317633628,0.0517790503799915,0.0357972464710474
188,47.0,1917933.0,1913121,1922745,0.040287097916007,0.0232758242636919,0.0658926665782928,0.040287097916007
189,47.25,1928162.5,1923150,1933175,0.0387370117868368,0.0209925509989261,0.0527777373790741,0.0387370117868368
190,47.5,1938392.0,1933580,1943204,0.0411526829004287,0.0221855212002992,0.0750822573900222,0.0411526829004287
191,47.75,1948621.5,1943609,1953634,0.0398673183786181,0.0212161242961883,0.0580411888659,0.0398673183786181
192,48.0,1958851.0,1954039,1963663,0.037847401201725,0.0208366531878709,0.0621968619525432,0.037847401201725
193,48.25,1968880.0,1964068,1973692,0.0379013061523437,0.0275139659643173,0.0587405003607273,0.0379013061523437
194,48.5,1979109.5,1974097,1984122,0.0401231517585424,0.0175395179539918,0.0565416365861892,0.0401231517585424
195,48.75,1989339.0,1984527,1994151,0.0397970753908157,0.0218399967998266,0.0638591945171356,0.0397970753908157
196,49.0,1999368.0,1994556,2004180,0.039798102453351,0.020041162148118,0.0643188953399658,0.039798102453351
197,49.25,2009597.5,2004585,2014610,0.0387066608438125,0.0188488848507404,0.0532648079097271,0.0387066608438125
198,49.5,2019827.0,2015015,2024639,0.0374765223264694,0.0221406072378158,0.0669715404510498,0.0374765223264694
199,49.75,2030056.5,2025044,2035069,0.0388905762050014,0.0219063945114612,0.0624416507780551,0.0388905762050014
200,50.0,2040286.0,2035474,2045098,0.0372855396196246,0.0133032752200961,0.0625667497515678,0.0372855396196246
201,50.25,2050315.0,2045503,2055127,0.0376992626488208,0.0267831943929195,0.0488696880638599,0.0376992626488208
202,50.5,2060544.5,2055532,2065557,0.0364010057483728,0.0252163540571928,0.0489317141473293,0.0364010057483728
203,50.75,2070774.0,2065962,2075586,0.0405449008196592,0.0231491420418024,0.0607270374894142,0.0405449008196592
204,51.0,2080803.0,2075991,2085615,0.0364427476376295,0.0204350836575031,0.0548211112618446,0.0364427476376295
205,51.25,2091032.5,2086020,2096045,0.0367820489291961,0.0233014915138483,0.0579363778233528,0.0367820489291961
206,51.5,2096650.5,2096450,2096851,0.0315476171672344,0.0244048684835433,0.0386903658509254,0.0315476171672344


==> data/pred_0_nrc1.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_272,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_272__MIN,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_272__MAX,nrc1
0,0.0,10174,10174,10174,2.7990452053e-06,2.7990452053e-06,2.7990452053e-06,2.7990452053e-06
1,0.25,20349,20349,20349,6.5670242292e-06,6.5670242292e-06,6.5670242292e-06,6.5670242292e-06
2,0.5,30525,30525,30525,1.33534085762e-05,1.33534085762e-05,1.33534085762e-05,1.33534085762e-05
3,0.75,40700,40700,40700,3.5757671867e-05,3.5757671867e-05,3.5757671867e-05,3.5757671867e-05
4,1.0,50875,50875,50875,2.34437793551e-05,2.34437793551e-05,2.34437793551e-05,2.34437793551e-05
5,1.25,61051,61051,61051,1.34445144794e-05,1.34445144794e-05,1.34445144794e-05,1.34445144794e-05
6,1.5,71226,71226,71226,1.91128638107e-05,1.91128638107e-05,1.91128638107e-05,1.91128638107e-05
7,1.75,81401,81401,81401,2.0453997422e-05,2.0453997422e-05,2.0453997422e-05,2.0453997422e-05
8,2.0,91577,91577,91577,2.7321921152e-06,2.7321921152e-06,2.7321921152e-06,2.7321921152e-06
9,2.25,101752,101752,101752,1.79422004293e-05,1.79422004293e-05,1.79422004293e-05,1.79422004293e-05
10,2.5,111928,111928,111928,1.4431554973e-06,1.4431554973e-06,1.4431554973e-06,1.4431554973e-06
11,2.75,122103,122103,122103,4.3621089389e-06,4.3621089389e-06,4.3621089389e-06,4.3621089389e-06
12,3.0,132278,132278,132278,7.13566862486914e-07,7.13566862486914e-07,7.13566862486914e-07,7.13566862486914e-07
13,3.25,142454,142454,142454,8.069315526881837e-07,8.069315526881837e-07,8.069315526881837e-07,8.069315526881837e-07
14,3.5,152629,152629,152629,5.374110969569301e-07,5.374110969569301e-07,5.374110969569301e-07,5.374110969569301e-07
15,3.75,162804,162804,162804,6.470837661254336e-07,6.470837661254336e-07,6.470837661254336e-07,6.470837661254336e-07
16,4.0,172980,172980,172980,7.566328008579148e-07,7.566328008579148e-07,7.566328008579148e-07,7.566328008579148e-07
17,4.25,183155,183155,183155,3.9051332834105785e-08,3.9051332834105785e-08,3.9051332834105785e-08,3.9051332834105785e-08
18,4.5,193330,193330,193330,1.5987646762027907e-08,1.5987646762027907e-08,1.5987646762027907e-08,1.5987646762027907e-08
19,4.75,203506,203506,203506,1.4072422516164806e-07,1.4072422516164806e-07,1.4072422516164806e-07,1.4072422516164806e-07
20,5.0,213681,213681,213681,2.9769926968015173e-08,2.9769926968015173e-08,2.9769926968015173e-08,2.9769926968015173e-08
21,5.25,223857,223857,223857,1.588833384857935e-07,1.588833384857935e-07,1.588833384857935e-07,1.588833384857935e-07
22,5.5,234032,234032,234032,2.57803733916262e-08,2.57803733916262e-08,2.57803733916262e-08,2.57803733916262e-08
23,5.75,244207,244207,244207,1.2479053168590326e-07,1.2479053168590326e-07,1.2479053168590326e-07,1.2479053168590326e-07
24,6.0,254383,254383,254383,3.131603065753552e-08,3.131603065753552e-08,3.131603065753552e-08,3.131603065753552e-08
25,6.25,264558,264558,264558,4.010830068068572e-08,4.010830068068572e-08,4.010830068068572e-08,4.010830068068572e-08
26,6.5,274733,274733,274733,4.3437233898657723e-07,4.3437233898657723e-07,4.3437233898657723e-07,4.3437233898657723e-07
27,6.75,284909,284909,284909,8.438401977173271e-09,8.438401977173271e-09,8.438401977173271e-09,8.438401977173271e-09
28,7.0,295084,295084,295084,7.095930953937568e-08,7.095930953937568e-08,7.095930953937568e-08,7.095930953937568e-08
29,7.25,305259,305259,305259,4.197328595800798e-10,4.197328595800798e-10,4.197328595800798e-10,4.197328595800798e-10
30,7.5,315435,315435,315435,6.077623404543431e-10,6.077623404543431e-10,6.077623404543431e-10,6.077623404543431e-10
31,7.75,325610,325610,325610,1.390170530773949e-13,1.390170530773949e-13,1.390170530773949e-13,1.390170530773949e-13
32,8.0,335786,335786,335786,1.902798629771496e-08,1.902798629771496e-08,1.902798629771496e-08,1.902798629771496e-08
33,8.25,345961,345961,345961,1.489075529548245e-11,1.489075529548245e-11,1.489075529548245e-11,1.489075529548245e-11
34,8.5,356136,356136,356136,1.4441806040974006e-13,1.4441806040974006e-13,1.4441806040974006e-13,1.4441806040974006e-13
35,8.75,366312,366312,366312,1.3976913701939378e-13,1.3976913701939378e-13,1.3976913701939378e-13,1.3976913701939378e-13
36,9.0,376487,376487,376487,1.5251779602720036e-13,1.5251779602720036e-13,1.5251779602720036e-13,1.5251779602720036e-13
37,9.25,386662,386662,386662,1.4048782753448008e-13,1.4048782753448008e-13,1.4048782753448008e-13,1.4048782753448008e-13
38,9.5,396838,396838,396838,2.500464418853099e-11,2.500464418853099e-11,2.500464418853099e-11,2.500464418853099e-11
39,9.75,407013,407013,407013,1.369646583648798e-13,1.369646583648798e-13,1.369646583648798e-13,1.369646583648798e-13
40,10.0,417188,417188,417188,1.5032236794308013e-13,1.5032236794308013e-13,1.5032236794308013e-13,1.5032236794308013e-13
41,10.25,427364,427364,427364,1.1146046759169526e-11,1.1146046759169526e-11,1.1146046759169526e-11,1.1146046759169526e-11
42,10.5,437539,437539,437539,1.4305738668327073e-13,1.4305738668327073e-13,1.4305738668327073e-13,1.4305738668327073e-13
43,10.75,447715,447715,447715,1.49548206934344e-13,1.49548206934344e-13,1.49548206934344e-13,1.49548206934344e-13
44,11.0,457890,457890,457890,1.630528665644976e-13,1.630528665644976e-13,1.630528665644976e-13,1.630528665644976e-13
45,11.25,468065,468065,468065,2.526131213931304e-12,2.526131213931304e-12,2.526131213931304e-12,2.526131213931304e-12
46,11.5,478241,478241,478241,9.07272521000202e-12,9.07272521000202e-12,9.07272521000202e-12,9.07272521000202e-12
47,11.75,488416,488416,488416,1.518947728013087e-13,1.518947728013087e-13,1.518947728013087e-13,1.518947728013087e-13
48,12.0,498591,498591,498591,1.3758616370772997e-13,1.3758616370772997e-13,1.3758616370772997e-13,1.3758616370772997e-13
49,12.25,508767,508767,508767,1.477364508940121e-13,1.477364508940121e-13,1.477364508940121e-13,1.477364508940121e-13
50,12.5,518942,518942,518942,1.403388174983991e-13,1.403388174983991e-13,1.403388174983991e-13,1.403388174983991e-13
51,12.75,529117,529117,529117,1.3237916080162393e-13,1.3237916080162393e-13,1.3237916080162393e-13,1.3237916080162393e-13
52,13.0,539293,539293,539293,1.4831308381944852e-13,1.4831308381944852e-13,1.4831308381944852e-13,1.4831308381944852e-13
53,13.25,549468,549468,549468,1.5307202662524777e-13,1.5307202662524777e-13,1.5307202662524777e-13,1.5307202662524777e-13
54,13.5,559644,559644,559644,1.4773033870426474e-13,1.4773033870426474e-13,1.4773033870426474e-13,1.4773033870426474e-13
55,13.75,569819,569819,569819,1.425472153510077e-13,1.425472153510077e-13,1.425472153510077e-13,1.425472153510077e-13
56,14.0,579994,579994,579994,1.4606656270794993e-13,1.4606656270794993e-13,1.4606656270794993e-13,1.4606656270794993e-13
57,14.25,590170,590170,590170,1.506671171288762e-13,1.506671171288762e-13,1.506671171288762e-13,1.506671171288762e-13
58,14.5,600345,600345,600345,1.4557388768824536e-13,1.4557388768824536e-13,1.4557388768824536e-13,1.4557388768824536e-13
59,14.75,610520,610520,610520,1.5161227037274044e-13,1.5161227037274044e-13,1.5161227037274044e-13,1.5161227037274044e-13
60,15.0,620696,620696,620696,1.5495265660858681e-13,1.5495265660858681e-13,1.5495265660858681e-13,1.5495265660858681e-13
61,15.25,630871,630871,630871,1.4864921359797337e-13,1.4864921359797337e-13,1.4864921359797337e-13,1.4864921359797337e-13
62,15.5,641046,641046,641046,1.3779544183207398e-13,1.3779544183207398e-13,1.3779544183207398e-13,1.3779544183207398e-13
63,15.75,651222,651222,651222,1.3321494515133872e-13,1.3321494515133872e-13,1.3321494515133872e-13,1.3321494515133872e-13
64,16.0,661397,661397,661397,1.494430122185586e-13,1.494430122185586e-13,1.494430122185586e-13,1.494430122185586e-13
65,16.25,671573,671573,671573,1.451770561405885e-13,1.451770561405885e-13,1.451770561405885e-13,1.451770561405885e-13
66,16.5,681748,681748,681748,1.450664404139407e-13,1.450664404139407e-13,1.450664404139407e-13,1.450664404139407e-13
67,16.75,691923,691923,691923,1.4825468597993302e-13,1.4825468597993302e-13,1.4825468597993302e-13,1.4825468597993302e-13
68,17.0,702099,702099,702099,1.558408756858684e-13,1.558408756858684e-13,1.558408756858684e-13,1.558408756858684e-13
69,17.25,712274,712274,712274,1.4965395730374281e-13,1.4965395730374281e-13,1.4965395730374281e-13,1.4965395730374281e-13
70,17.5,722449,722449,722449,1.4963318127961258e-13,1.4963318127961258e-13,1.4963318127961258e-13,1.4963318127961258e-13
71,17.75,732625,732625,732625,1.570244856450437e-13,1.570244856450437e-13,1.570244856450437e-13,1.570244856450437e-13
72,18.0,742800,742800,742800,1.5235997684846794e-13,1.5235997684846794e-13,1.5235997684846794e-13,1.5235997684846794e-13
73,18.25,752976,752976,752976,1.4133682559817199e-13,1.4133682559817199e-13,1.4133682559817199e-13,1.4133682559817199e-13
74,18.5,763151,763151,763151,1.428827352658105e-13,1.428827352658105e-13,1.428827352658105e-13,1.428827352658105e-13
75,18.75,773326,773326,773326,1.4878051048106133e-13,1.4878051048106133e-13,1.4878051048106133e-13,1.4878051048106133e-13
76,19.0,783502,783502,783502,1.511052432267776e-13,1.511052432267776e-13,1.511052432267776e-13,1.511052432267776e-13
77,19.25,793677,793677,793677,1.4725320843320816e-13,1.4725320843320816e-13,1.4725320843320816e-13,1.4725320843320816e-13
78,19.5,803852,803852,803852,1.712702923277812e-13,1.712702923277812e-13,1.712702923277812e-13,1.712702923277812e-13
79,19.75,814028,814028,814028,1.5195228972655905e-13,1.5195228972655905e-13,1.5195228972655905e-13,1.5195228972655905e-13
80,20.0,824203,824203,824203,1.4383584384311534e-13,1.4383584384311534e-13,1.4383584384311534e-13,1.4383584384311534e-13
81,20.25,834378,834378,834378,1.5262842530637533e-13,1.5262842530637533e-13,1.5262842530637533e-13,1.5262842530637533e-13
82,20.5,844554,844554,844554,1.515876454308979e-13,1.515876454308979e-13,1.515876454308979e-13,1.515876454308979e-13
83,20.75,854729,854729,854729,1.550539075389698e-13,1.550539075389698e-13,1.550539075389698e-13,1.550539075389698e-13
84,21.0,864905,864905,864905,1.493879483007235e-13,1.493879483007235e-13,1.493879483007235e-13,1.493879483007235e-13
85,21.25,875080,875080,875080,1.4168105978793618e-13,1.4168105978793618e-13,1.4168105978793618e-13,1.4168105978793618e-13
86,21.5,885255,885255,885255,1.4417002205772966e-13,1.4417002205772966e-13,1.4417002205772966e-13,1.4417002205772966e-13
87,21.75,895431,895431,895431,1.462699319304539e-13,1.462699319304539e-13,1.462699319304539e-13,1.462699319304539e-13
88,22.0,905606,905606,905606,1.3979588970799986e-13,1.3979588970799986e-13,1.3979588970799986e-13,1.3979588970799986e-13
89,22.25,915781,915781,915781,1.5443392007916112e-13,1.5443392007916112e-13,1.5443392007916112e-13,1.5443392007916112e-13
90,22.5,925957,925957,925957,1.4312601668078908e-13,1.4312601668078908e-13,1.4312601668078908e-13,1.4312601668078908e-13
91,22.75,936132,936132,936132,1.4204533816536413e-13,1.4204533816536413e-13,1.4204533816536413e-13,1.4204533816536413e-13
92,23.0,946307,946307,946307,1.4702610873565394e-13,1.4702610873565394e-13,1.4702610873565394e-13,1.4702610873565394e-13
93,23.25,956483,956483,956483,1.398822464110383e-13,1.398822464110383e-13,1.398822464110383e-13,1.398822464110383e-13
94,23.5,966658,966658,966658,1.4345092496682865e-13,1.4345092496682865e-13,1.4345092496682865e-13,1.4345092496682865e-13
95,23.75,976834,976834,976834,1.4524472390867876e-13,1.4524472390867876e-13,1.4524472390867876e-13,1.4524472390867876e-13
96,24.0,987009,987009,987009,1.4425903505609072e-13,1.4425903505609072e-13,1.4425903505609072e-13,1.4425903505609072e-13
97,24.25,997184,997184,997184,1.3881033638068338e-13,1.3881033638068338e-13,1.3881033638068338e-13,1.3881033638068338e-13
98,24.5,1007360,1007360,1007360,1.439795141834968e-13,1.439795141834968e-13,1.439795141834968e-13,1.439795141834968e-13
99,24.75,1017535,1017535,1017535,1.4312700601527145e-13,1.4312700601527145e-13,1.4312700601527145e-13,1.4312700601527145e-13
100,25.0,1027710,1027710,1027710,1.614268750138939e-13,1.614268750138939e-13,1.614268750138939e-13,1.614268750138939e-13
101,25.25,1037886,1037886,1037886,1.4153962561453542e-13,1.4153962561453542e-13,1.4153962561453542e-13,1.4153962561453542e-13
102,25.5,1048061,1048061,1048061,1.477793310899339e-13,1.477793310899339e-13,1.477793310899339e-13,1.477793310899339e-13
103,25.75,1058236,1058236,1058236,1.5509953889790431e-13,1.5509953889790431e-13,1.5509953889790431e-13,1.5509953889790431e-13
104,26.0,1068412,1068412,1068412,1.373404970479719e-13,1.373404970479719e-13,1.373404970479719e-13,1.373404970479719e-13
105,26.25,1078587,1078587,1078587,1.448380261212523e-13,1.448380261212523e-13,1.448380261212523e-13,1.448380261212523e-13
106,26.5,1088763,1088763,1088763,1.5319901380470013e-13,1.5319901380470013e-13,1.5319901380470013e-13,1.5319901380470013e-13
107,26.75,1098938,1098938,1098938,1.5912003160402368e-13,1.5912003160402368e-13,1.5912003160402368e-13,1.5912003160402368e-13
108,27.0,1109113,1109113,1109113,1.47740435336996e-13,1.47740435336996e-13,1.47740435336996e-13,1.47740435336996e-13
109,27.25,1119289,1119289,1119289,1.4270781279780711e-13,1.4270781279780711e-13,1.4270781279780711e-13,1.4270781279780711e-13
110,27.5,1129464,1129464,1129464,1.4053808030517478e-13,1.4053808030517478e-13,1.4053808030517478e-13,1.4053808030517478e-13
111,27.75,1139639,1139639,1139639,1.4192366357655697e-13,1.4192366357655697e-13,1.4192366357655697e-13,1.4192366357655697e-13
112,28.0,1149815,1149815,1149815,1.3735216577385329e-13,1.3735216577385329e-13,1.3735216577385329e-13,1.3735216577385329e-13
113,28.25,1159990,1159990,1159990,1.4432742110812025e-13,1.4432742110812025e-13,1.4432742110812025e-13,1.4432742110812025e-13
114,28.5,1170165,1170165,1170165,1.5207914138073988e-13,1.5207914138073988e-13,1.5207914138073988e-13,1.5207914138073988e-13
115,28.75,1180341,1180341,1180341,1.4571899459650542e-13,1.4571899459650542e-13,1.4571899459650542e-13,1.4571899459650542e-13
116,29.0,1190516,1190516,1190516,1.5595849806905593e-13,1.5595849806905593e-13,1.5595849806905593e-13,1.5595849806905593e-13
117,29.25,1200692,1200692,1200692,1.4989573438820708e-13,1.4989573438820708e-13,1.4989573438820708e-13,1.4989573438820708e-13
118,29.5,1210867,1210867,1210867,1.435923862452837e-13,1.435923862452837e-13,1.435923862452837e-13,1.435923862452837e-13
119,29.75,1221042,1221042,1221042,1.663265472616818e-13,1.663265472616818e-13,1.663265472616818e-13,1.663265472616818e-13
120,30.0,1231218,1231218,1231218,1.5299523800638148e-13,1.5299523800638148e-13,1.5299523800638148e-13,1.5299523800638148e-13
121,30.25,1241393,1241393,1241393,1.4285084616941226e-13,1.4285084616941226e-13,1.4285084616941226e-13,1.4285084616941226e-13
122,30.5,1251568,1251568,1251568,1.4924473874626534e-13,1.4924473874626534e-13,1.4924473874626534e-13,1.4924473874626534e-13
123,30.75,1261744,1261744,1261744,1.5762989058563245e-13,1.5762989058563245e-13,1.5762989058563245e-13,1.5762989058563245e-13
124,31.0,1271919,1271919,1271919,1.407276123974524e-13,1.407276123974524e-13,1.407276123974524e-13,1.407276123974524e-13
125,31.25,1282094,1282094,1282094,1.5211014956287294e-13,1.5211014956287294e-13,1.5211014956287294e-13,1.5211014956287294e-13
126,31.5,1292270,1292270,1292270,1.42648235888429e-13,1.42648235888429e-13,1.42648235888429e-13,1.42648235888429e-13
127,31.75,1302445,1302445,1302445,1.459547814639667e-13,1.459547814639667e-13,1.459547814639667e-13,1.459547814639667e-13
128,32.0,1312621,1312621,1312621,1.446166591426851e-13,1.446166591426851e-13,1.446166591426851e-13,1.446166591426851e-13
129,32.25,1322796,1322796,1322796,1.4988246646412131e-13,1.4988246646412131e-13,1.4988246646412131e-13,1.4988246646412131e-13
130,32.5,1332971,1332971,1332971,1.512227165321664e-13,1.512227165321664e-13,1.512227165321664e-13,1.512227165321664e-13
131,32.75,1343147,1343147,1343147,1.4526834596351182e-13,1.4526834596351182e-13,1.4526834596351182e-13,1.4526834596351182e-13
132,33.0,1353322,1353322,1353322,1.4288816982920005e-13,1.4288816982920005e-13,1.4288816982920005e-13,1.4288816982920005e-13
133,33.25,1363497,1363497,1363497,1.3492321409430685e-13,1.3492321409430685e-13,1.3492321409430685e-13,1.3492321409430685e-13
134,33.5,1373673,1373673,1373673,1.4868440951099765e-13,1.4868440951099765e-13,1.4868440951099765e-13,1.4868440951099765e-13
135,33.75,1383848,1383848,1383848,1.4296878026072437e-13,1.4296878026072437e-13,1.4296878026072437e-13,1.4296878026072437e-13
136,34.0,1394024,1394024,1394024,1.470297001553503e-13,1.470297001553503e-13,1.470297001553503e-13,1.470297001553503e-13
137,34.25,1404199,1404199,1404199,1.4719184259024548e-13,1.4719184259024548e-13,1.4719184259024548e-13,1.4719184259024548e-13
138,34.5,1414374,1414374,1414374,1.5831281598155391e-13,1.5831281598155391e-13,1.5831281598155391e-13,1.5831281598155391e-13
139,34.75,1424550,1424550,1424550,1.4387853430365696e-13,1.4387853430365696e-13,1.4387853430365696e-13,1.4387853430365696e-13
140,35.0,1434725,1434725,1434725,1.398396508181868e-13,1.398396508181868e-13,1.398396508181868e-13,1.398396508181868e-13
141,35.25,1444900,1444900,1444900,1.529959698428479e-13,1.529959698428479e-13,1.529959698428479e-13,1.529959698428479e-13
142,35.5,1455076,1455076,1455076,1.592482927210287e-13,1.592482927210287e-13,1.592482927210287e-13,1.592482927210287e-13
143,35.75,1465251,1465251,1465251,1.5173745506608105e-13,1.5173745506608105e-13,1.5173745506608105e-13,1.5173745506608105e-13
144,36.0,1475426,1475426,1475426,1.5484552388141812e-13,1.5484552388141812e-13,1.5484552388141812e-13,1.5484552388141812e-13
145,36.25,1485602,1485602,1485602,1.45659824262942e-13,1.45659824262942e-13,1.45659824262942e-13,1.45659824262942e-13
146,36.5,1495777,1495777,1495777,1.4264101239145482e-13,1.4264101239145482e-13,1.4264101239145482e-13,1.4264101239145482e-13
147,36.75,1505953,1505953,1505953,1.378947683036008e-13,1.378947683036008e-13,1.378947683036008e-13,1.378947683036008e-13
148,37.0,1516128,1516128,1516128,1.577455885099638e-13,1.577455885099638e-13,1.577455885099638e-13,1.577455885099638e-13
149,37.25,1526303,1526303,1526303,1.456863601111136e-13,1.456863601111136e-13,1.456863601111136e-13,1.456863601111136e-13
150,37.5,1536479,1536479,1536479,1.427437812048793e-13,1.427437812048793e-13,1.427437812048793e-13,1.427437812048793e-13
151,37.75,1546654,1546654,1546654,1.4047549473476808e-13,1.4047549473476808e-13,1.4047549473476808e-13,1.4047549473476808e-13
152,38.0,1556829,1556829,1556829,1.415180364387758e-13,1.415180364387758e-13,1.415180364387758e-13,1.415180364387758e-13
153,38.25,1567005,1567005,1567005,1.3787617423634269e-13,1.3787617423634269e-13,1.3787617423634269e-13,1.3787617423634269e-13
154,38.5,1577180,1577180,1577180,1.3997978394898053e-13,1.3997978394898053e-13,1.3997978394898053e-13,1.3997978394898053e-13
155,38.75,1587355,1587355,1587355,1.4190170848256414e-13,1.4190170848256414e-13,1.4190170848256414e-13,1.4190170848256414e-13
156,39.0,1597531,1597531,1597531,1.5129840739633305e-13,1.5129840739633305e-13,1.5129840739633305e-13,1.5129840739633305e-13
157,39.25,1607706,1607706,1607706,1.5631152784894436e-13,1.5631152784894436e-13,1.5631152784894436e-13,1.5631152784894436e-13
158,39.5,1617882,1617882,1617882,1.4516946672538114e-13,1.4516946672538114e-13,1.4516946672538114e-13,1.4516946672538114e-13
159,39.75,1628057,1628057,1628057,1.5047419690480957e-13,1.5047419690480957e-13,1.5047419690480957e-13,1.5047419690480957e-13
160,40.0,1638232,1638232,1638232,1.567760542697458e-13,1.567760542697458e-13,1.567760542697458e-13,1.567760542697458e-13
161,40.25,1648408,1648408,1648408,1.3915692871017268e-13,1.3915692871017268e-13,1.3915692871017268e-13,1.3915692871017268e-13
162,40.5,1658583,1658583,1658583,1.4360493588543024e-13,1.4360493588543024e-13,1.4360493588543024e-13,1.4360493588543024e-13
163,40.75,1668758,1668758,1668758,1.3800892123983638e-13,1.3800892123983638e-13,1.3800892123983638e-13,1.3800892123983638e-13
164,41.0,1678934,1678934,1678934,1.41610708619469e-13,1.41610708619469e-13,1.41610708619469e-13,1.41610708619469e-13
165,41.25,1689109,1689109,1689109,1.453286547093563e-13,1.453286547093563e-13,1.453286547093563e-13,1.453286547093563e-13
166,41.5,1699284,1699284,1699284,1.3545580130648605e-13,1.3545580130648605e-13,1.3545580130648605e-13,1.3545580130648605e-13
167,41.75,1709460,1709460,1709460,1.4125601187874037e-13,1.4125601187874037e-13,1.4125601187874037e-13,1.4125601187874037e-13
168,42.0,1719635,1719635,1719635,1.4491751169302266e-13,1.4491751169302266e-13,1.4491751169302266e-13,1.4491751169302266e-13
169,42.25,1729811,1729811,1729811,1.5133189569093572e-13,1.5133189569093572e-13,1.5133189569093572e-13,1.5133189569093572e-13
170,42.5,1739986,1739986,1739986,1.4666226403909496e-13,1.4666226403909496e-13,1.4666226403909496e-13,1.4666226403909496e-13
171,42.75,1750161,1750161,1750161,1.5336321622372306e-13,1.5336321622372306e-13,1.5336321622372306e-13,1.5336321622372306e-13
172,43.0,1760337,1760337,1760337,1.4903399694898845e-13,1.4903399694898845e-13,1.4903399694898845e-13,1.4903399694898845e-13
173,43.25,1770512,1770512,1770512,1.4135205863869546e-13,1.4135205863869546e-13,1.4135205863869546e-13,1.4135205863869546e-13
174,43.5,1780687,1780687,1780687,1.485669904157175e-13,1.485669904157175e-13,1.485669904157175e-13,1.485669904157175e-13
175,43.75,1790863,1790863,1790863,1.417965137667787e-13,1.417965137667787e-13,1.417965137667787e-13,1.417965137667787e-13
176,44.0,1801038,1801038,1801038,1.4061591246863209e-13,1.4061591246863209e-13,1.4061591246863209e-13,1.4061591246863209e-13
177,44.25,1811213,1811213,1811213,1.4213780705815e-13,1.4213780705815e-13,1.4213780705815e-13,1.4213780705815e-13
178,44.5,1821389,1821389,1821389,1.436531693295787e-13,1.436531693295787e-13,1.436531693295787e-13,1.436531693295787e-13
179,44.75,1831564,1831564,1831564,1.51668066127042e-13,1.51668066127042e-13,1.51668066127042e-13,1.51668066127042e-13
180,45.0,1841740,1841740,1841740,1.4274242595216369e-13,1.4274242595216369e-13,1.4274242595216369e-13,1.4274242595216369e-13
181,45.25,1851915,1851915,1851915,1.5084445194671336e-13,1.5084445194671336e-13,1.5084445194671336e-13,1.5084445194671336e-13
182,45.5,1862090,1862090,1862090,1.3429524419600325e-13,1.3429524419600325e-13,1.3429524419600325e-13,1.3429524419600325e-13
183,45.75,1872266,1872266,1872266,1.4702411651416197e-13,1.4702411651416197e-13,1.4702411651416197e-13,1.4702411651416197e-13
184,46.0,1882441,1882441,1882441,1.3960555801662e-13,1.3960555801662e-13,1.3960555801662e-13,1.3960555801662e-13
185,46.25,1892616,1892616,1892616,1.4462022345732714e-13,1.4462022345732714e-13,1.4462022345732714e-13,1.4462022345732714e-13
186,46.5,1902792,1902792,1902792,1.419786597317563e-13,1.419786597317563e-13,1.419786597317563e-13,1.419786597317563e-13
187,46.75,1912967,1912967,1912967,1.4384432772511504e-13,1.4384432772511504e-13,1.4384432772511504e-13,1.4384432772511504e-13
188,47.0,1923142,1923142,1923142,1.5506728388327284e-13,1.5506728388327284e-13,1.5506728388327284e-13,1.5506728388327284e-13
189,47.25,1933318,1933318,1933318,1.54180867292103e-13,1.54180867292103e-13,1.54180867292103e-13,1.54180867292103e-13
190,47.5,1943493,1943493,1943493,1.3855003299159676e-13,1.3855003299159676e-13,1.3855003299159676e-13,1.3855003299159676e-13
191,47.75,1953669,1953669,1953669,1.5428617042810566e-13,1.5428617042810566e-13,1.5428617042810566e-13,1.5428617042810566e-13
192,48.0,1963844,1963844,1963844,1.3987214977830706e-13,1.3987214977830706e-13,1.3987214977830706e-13,1.3987214977830706e-13
193,48.25,1974019,1974019,1974019,1.5705430120478705e-13,1.5705430120478705e-13,1.5705430120478705e-13,1.5705430120478705e-13
194,48.5,1984195,1984195,1984195,1.4696773800119273e-13,1.4696773800119273e-13,1.4696773800119273e-13,1.4696773800119273e-13
195,48.75,1994370,1994370,1994370,1.4995510800967784e-13,1.4995510800967784e-13,1.4995510800967784e-13,1.4995510800967784e-13
196,49.0,2004545,2004545,2004545,1.378654406348351e-13,1.378654406348351e-13,1.378654406348351e-13,1.378654406348351e-13
197,49.25,2014721,2014721,2014721,1.5015564475400617e-13,1.5015564475400617e-13,1.5015564475400617e-13,1.5015564475400617e-13
198,49.5,2024896,2024896,2024896,1.4389981177129196e-13,1.4389981177129196e-13,1.4389981177129196e-13,1.4389981177129196e-13
199,49.75,2035072,2035072,2035072,1.411255688048632e-13,1.411255688048632e-13,1.411255688048632e-13,1.411255688048632e-13
200,50.0,2045247,2045247,2045247,1.4073288433051614e-13,1.4073288433051614e-13,1.4073288433051614e-13,1.4073288433051614e-13
201,50.25,2055422,2055422,2055422,1.4656243612406333e-13,1.4656243612406333e-13,1.4656243612406333e-13,1.4656243612406333e-13
202,50.5,2065598,2065598,2065598,1.4123781083476977e-13,1.4123781083476977e-13,1.4123781083476977e-13,1.4123781083476977e-13
203,50.75,2075773,2075773,2075773,1.5224556641421638e-13,1.5224556641421638e-13,1.5224556641421638e-13,1.5224556641421638e-13
204,51.0,2085948,2085948,2085948,1.4899024939132868e-13,1.4899024939132868e-13,1.4899024939132868e-13,1.4899024939132868e-13
205,51.25,2096124,2096124,2096124,1.4794976767144865e-13,1.4794976767144865e-13,1.4794976767144865e-13,1.4794976767144865e-13


==> data/pred_0_nrc1_32.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_32,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_32__MIN,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_0_32__MAX,nrc1
0,0.0,10174,10174,10174,0.0024959309957921,0.0024959309957921,0.0024959309957921,0.0024959309957921
1,0.25,20349,20349,20349,0.004805396310985,0.004805396310985,0.004805396310985,0.004805396310985
2,0.5,30525,30525,30525,0.0078520337119698,0.0078520337119698,0.0078520337119698,0.0078520337119698
3,0.75,40700,40700,40700,0.0099056791514158,0.0099056791514158,0.0099056791514158,0.0099056791514158
4,1.0,50875,50875,50875,0.0101655479520559,0.0101655479520559,0.0101655479520559,0.0101655479520559
5,1.25,61051,61051,61051,0.0114432843402028,0.0114432843402028,0.0114432843402028,0.0114432843402028
6,1.5,71226,71226,71226,0.0122579364106059,0.0122579364106059,0.0122579364106059,0.0122579364106059
7,1.75,81401,81401,81401,0.0152403460815548,0.0152403460815548,0.0152403460815548,0.0152403460815548
8,2.0,91577,91577,91577,0.0154281891882419,0.0154281891882419,0.0154281891882419,0.0154281891882419
9,2.25,101752,101752,101752,0.0172348078340291,0.0172348078340291,0.0172348078340291,0.0172348078340291
10,2.5,111928,111928,111928,0.0122636267915368,0.0122636267915368,0.0122636267915368,0.0122636267915368
11,2.75,122103,122103,122103,0.0163412541151046,0.0163412541151046,0.0163412541151046,0.0163412541151046
12,3.0,132278,132278,132278,0.0175559818744659,0.0175559818744659,0.0175559818744659,0.0175559818744659
13,3.25,142454,142454,142454,0.019610283896327,0.019610283896327,0.019610283896327,0.019610283896327
14,3.5,152629,152629,152629,0.0169053152203559,0.0169053152203559,0.0169053152203559,0.0169053152203559
15,3.75,162804,162804,162804,0.0194627363234758,0.0194627363234758,0.0194627363234758,0.0194627363234758
16,4.0,172980,172980,172980,0.0190071649849414,0.0190071649849414,0.0190071649849414,0.0190071649849414
17,4.25,183155,183155,183155,0.0176017805933952,0.0176017805933952,0.0176017805933952,0.0176017805933952
18,4.5,193330,193330,193330,0.0193877965211868,0.0193877965211868,0.0193877965211868,0.0193877965211868
19,4.75,203506,203506,203506,0.0191214755177497,0.0191214755177497,0.0191214755177497,0.0191214755177497
20,5.0,213681,213681,213681,0.0218027159571647,0.0218027159571647,0.0218027159571647,0.0218027159571647
21,5.25,223857,223857,223857,0.0214023906737566,0.0214023906737566,0.0214023906737566,0.0214023906737566
22,5.5,234032,234032,234032,0.0188492052257061,0.0188492052257061,0.0188492052257061,0.0188492052257061
23,5.75,244207,244207,244207,0.0226062200963497,0.0226062200963497,0.0226062200963497,0.0226062200963497
24,6.0,254383,254383,254383,0.0213925149291753,0.0213925149291753,0.0213925149291753,0.0213925149291753
25,6.25,264558,264558,264558,0.0222074892371892,0.0222074892371892,0.0222074892371892,0.0222074892371892
26,6.5,274733,274733,274733,0.026683235540986,0.026683235540986,0.026683235540986,0.026683235540986
27,6.75,284909,284909,284909,0.0224851854145526,0.0224851854145526,0.0224851854145526,0.0224851854145526
28,7.0,295084,295084,295084,0.0211339388042688,0.0211339388042688,0.0211339388042688,0.0211339388042688
29,7.25,305259,305259,305259,0.0210827142000198,0.0210827142000198,0.0210827142000198,0.0210827142000198
30,7.5,315435,315435,315435,0.0240359995514154,0.0240359995514154,0.0240359995514154,0.0240359995514154
31,7.75,325610,325610,325610,0.0192694850265979,0.0192694850265979,0.0192694850265979,0.0192694850265979
32,8.0,335786,335786,335786,0.0249508321285247,0.0249508321285247,0.0249508321285247,0.0249508321285247
33,8.25,345961,345961,345961,0.0206925831735134,0.0206925831735134,0.0206925831735134,0.0206925831735134
34,8.5,356136,356136,356136,0.0253199655562639,0.0253199655562639,0.0253199655562639,0.0253199655562639
35,8.75,366312,366312,366312,0.0200896337628364,0.0200896337628364,0.0200896337628364,0.0200896337628364
36,9.0,376487,376487,376487,0.0231221951544284,0.0231221951544284,0.0231221951544284,0.0231221951544284
37,9.25,386662,386662,386662,0.0252182502299547,0.0252182502299547,0.0252182502299547,0.0252182502299547
38,9.5,396838,396838,396838,0.0222614333033561,0.0222614333033561,0.0222614333033561,0.0222614333033561
39,9.75,407013,407013,407013,0.0240013264119625,0.0240013264119625,0.0240013264119625,0.0240013264119625
40,10.0,417188,417188,417188,0.0250352509319782,0.0250352509319782,0.0250352509319782,0.0250352509319782
41,10.25,427364,427364,427364,0.0247448273003101,0.0247448273003101,0.0247448273003101,0.0247448273003101
42,10.5,437539,437539,437539,0.0255806185305118,0.0255806185305118,0.0255806185305118,0.0255806185305118
43,10.75,447715,447715,447715,0.0238158088177442,0.0238158088177442,0.0238158088177442,0.0238158088177442
44,11.0,457890,457890,457890,0.0246529523283243,0.0246529523283243,0.0246529523283243,0.0246529523283243
45,11.25,468065,468065,468065,0.0262667723000049,0.0262667723000049,0.0262667723000049,0.0262667723000049
46,11.5,478241,478241,478241,0.0251189544796943,0.0251189544796943,0.0251189544796943,0.0251189544796943
47,11.75,488416,488416,488416,0.0267931707203388,0.0267931707203388,0.0267931707203388,0.0267931707203388
48,12.0,498591,498591,498591,0.0252944640815258,0.0252944640815258,0.0252944640815258,0.0252944640815258
49,12.25,508767,508767,508767,0.0240434389561414,0.0240434389561414,0.0240434389561414,0.0240434389561414
50,12.5,518942,518942,518942,0.0295549482107162,0.0295549482107162,0.0295549482107162,0.0295549482107162
51,12.75,529117,529117,529117,0.02568244561553,0.02568244561553,0.02568244561553,0.02568244561553
52,13.0,539293,539293,539293,0.025674931704998,0.025674931704998,0.025674931704998,0.025674931704998
53,13.25,549468,549468,549468,0.0265480950474739,0.0265480950474739,0.0265480950474739,0.0265480950474739
54,13.5,559644,559644,559644,0.0275201611220836,0.0275201611220836,0.0275201611220836,0.0275201611220836
55,13.75,569819,569819,569819,0.026883129030466,0.026883129030466,0.026883129030466,0.026883129030466
56,14.0,579994,579994,579994,0.0253611430525779,0.0253611430525779,0.0253611430525779,0.0253611430525779
57,14.25,590170,590170,590170,0.027046849951148,0.027046849951148,0.027046849951148,0.027046849951148
58,14.5,600345,600345,600345,0.0267111621797084,0.0267111621797084,0.0267111621797084,0.0267111621797084
59,14.75,610520,610520,610520,0.0264207404106855,0.0264207404106855,0.0264207404106855,0.0264207404106855
60,15.0,620696,620696,620696,0.025991965085268,0.025991965085268,0.025991965085268,0.025991965085268
61,15.25,630871,630871,630871,0.0273085460066795,0.0273085460066795,0.0273085460066795,0.0273085460066795
62,15.5,641046,641046,641046,0.0263016577810049,0.0263016577810049,0.0263016577810049,0.0263016577810049
63,15.75,651222,651222,651222,0.0241023246198892,0.0241023246198892,0.0241023246198892,0.0241023246198892
64,16.0,661397,661397,661397,0.0261999648064374,0.0261999648064374,0.0261999648064374,0.0261999648064374
65,16.25,671573,671573,671573,0.025489542633295,0.025489542633295,0.025489542633295,0.025489542633295
66,16.5,681748,681748,681748,0.0241452921181917,0.0241452921181917,0.0241452921181917,0.0241452921181917
67,16.75,691923,691923,691923,0.0261330157518386,0.0261330157518386,0.0261330157518386,0.0261330157518386
68,17.0,702099,702099,702099,0.0274965055286884,0.0274965055286884,0.0274965055286884,0.0274965055286884
69,17.25,712274,712274,712274,0.0261255372315645,0.0261255372315645,0.0261255372315645,0.0261255372315645
70,17.5,722449,722449,722449,0.0242230631411075,0.0242230631411075,0.0242230631411075,0.0242230631411075
71,17.75,732625,732625,732625,0.0261925645172595,0.0261925645172595,0.0261925645172595,0.0261925645172595
72,18.0,742800,742800,742800,0.0266227200627326,0.0266227200627326,0.0266227200627326,0.0266227200627326
73,18.25,752976,752976,752976,0.0260245706886053,0.0260245706886053,0.0260245706886053,0.0260245706886053
74,18.5,763151,763151,763151,0.0265846215188503,0.0265846215188503,0.0265846215188503,0.0265846215188503
75,18.75,773326,773326,773326,0.0252765789628028,0.0252765789628028,0.0252765789628028,0.0252765789628028
76,19.0,783502,783502,783502,0.0253479331731796,0.0253479331731796,0.0253479331731796,0.0253479331731796
77,19.25,793677,793677,793677,0.0253197774291038,0.0253197774291038,0.0253197774291038,0.0253197774291038
78,19.5,803852,803852,803852,0.0259951371699571,0.0259951371699571,0.0259951371699571,0.0259951371699571
79,19.75,814028,814028,814028,0.0246328227221965,0.0246328227221965,0.0246328227221965,0.0246328227221965
80,20.0,824203,824203,824203,0.0257078073918819,0.0257078073918819,0.0257078073918819,0.0257078073918819
81,20.25,834378,834378,834378,0.0252545811235904,0.0252545811235904,0.0252545811235904,0.0252545811235904
82,20.5,844554,844554,844554,0.0250877887010574,0.0250877887010574,0.0250877887010574,0.0250877887010574
83,20.75,854729,854729,854729,0.0260143131017684,0.0260143131017684,0.0260143131017684,0.0260143131017684
84,21.0,864905,864905,864905,0.0250420924276113,0.0250420924276113,0.0250420924276113,0.0250420924276113
85,21.25,875080,875080,875080,0.0269186459481716,0.0269186459481716,0.0269186459481716,0.0269186459481716
86,21.5,885255,885255,885255,0.0256091430783271,0.0256091430783271,0.0256091430783271,0.0256091430783271
87,21.75,895431,895431,895431,0.0262057594954967,0.0262057594954967,0.0262057594954967,0.0262057594954967
88,22.0,905606,905606,905606,0.02560062892735,0.02560062892735,0.02560062892735,0.02560062892735
89,22.25,915781,915781,915781,0.0257412642240524,0.0257412642240524,0.0257412642240524,0.0257412642240524
90,22.5,925957,925957,925957,0.0249604135751724,0.0249604135751724,0.0249604135751724,0.0249604135751724
91,22.75,936132,936132,936132,0.0257455147802829,0.0257455147802829,0.0257455147802829,0.0257455147802829
92,23.0,946307,946307,946307,0.0267191603779792,0.0267191603779792,0.0267191603779792,0.0267191603779792
93,23.25,956483,956483,956483,0.0253888703882694,0.0253888703882694,0.0253888703882694,0.0253888703882694
94,23.5,966658,966658,966658,0.0248530805110931,0.0248530805110931,0.0248530805110931,0.0248530805110931
95,23.75,976834,976834,976834,0.0265231188386678,0.0265231188386678,0.0265231188386678,0.0265231188386678
96,24.0,987009,987009,987009,0.0264783632010221,0.0264783632010221,0.0264783632010221,0.0264783632010221
97,24.25,997184,997184,997184,0.0256658755242824,0.0256658755242824,0.0256658755242824,0.0256658755242824
98,24.5,1007360,1007360,1007360,0.0261483192443847,0.0261483192443847,0.0261483192443847,0.0261483192443847
99,24.75,1017535,1017535,1017535,0.027083558961749,0.027083558961749,0.027083558961749,0.027083558961749
100,25.0,1027710,1027710,1027710,0.0270584374666214,0.0270584374666214,0.0270584374666214,0.0270584374666214
101,25.25,1037886,1037886,1037886,0.026735920459032,0.026735920459032,0.026735920459032,0.026735920459032
102,25.5,1048061,1048061,1048061,0.0262324772775173,0.0262324772775173,0.0262324772775173,0.0262324772775173
103,25.75,1058236,1058236,1058236,0.0257172957062721,0.0257172957062721,0.0257172957062721,0.0257172957062721
104,26.0,1068412,1068412,1068412,0.0255258064717054,0.0255258064717054,0.0255258064717054,0.0255258064717054
105,26.25,1078587,1078587,1078587,0.0260197054594755,0.0260197054594755,0.0260197054594755,0.0260197054594755
106,26.5,1088763,1088763,1088763,0.0267256386578083,0.0267256386578083,0.0267256386578083,0.0267256386578083
107,26.75,1098938,1098938,1098938,0.0256570819765329,0.0256570819765329,0.0256570819765329,0.0256570819765329
108,27.0,1109113,1109113,1109113,0.0265171136707067,0.0265171136707067,0.0265171136707067,0.0265171136707067
109,27.25,1119289,1119289,1119289,0.0269089788198471,0.0269089788198471,0.0269089788198471,0.0269089788198471
110,27.5,1129464,1129464,1129464,0.0265171024948358,0.0265171024948358,0.0265171024948358,0.0265171024948358
111,27.75,1139639,1139639,1139639,0.0257539823651313,0.0257539823651313,0.0257539823651313,0.0257539823651313
112,28.0,1149815,1149815,1149815,0.027079390361905,0.027079390361905,0.027079390361905,0.027079390361905
113,28.25,1159990,1159990,1159990,0.0262231081724166,0.0262231081724166,0.0262231081724166,0.0262231081724166
114,28.5,1170165,1170165,1170165,0.0272589027881622,0.0272589027881622,0.0272589027881622,0.0272589027881622
115,28.75,1180341,1180341,1180341,0.027281317859888,0.027281317859888,0.027281317859888,0.027281317859888
116,29.0,1190516,1190516,1190516,0.0261765383183956,0.0261765383183956,0.0261765383183956,0.0261765383183956
117,29.25,1200692,1200692,1200692,0.0274517480283975,0.0274517480283975,0.0274517480283975,0.0274517480283975
118,29.5,1210867,1210867,1210867,0.025632057338953,0.025632057338953,0.025632057338953,0.025632057338953
119,29.75,1221042,1221042,1221042,0.0271664261817932,0.0271664261817932,0.0271664261817932,0.0271664261817932
120,30.0,1231218,1231218,1231218,0.0253915078938007,0.0253915078938007,0.0253915078938007,0.0253915078938007
121,30.25,1241393,1241393,1241393,0.0259357802569866,0.0259357802569866,0.0259357802569866,0.0259357802569866
122,30.5,1251568,1251568,1251568,0.0257249940186738,0.0257249940186738,0.0257249940186738,0.0257249940186738
123,30.75,1261744,1261744,1261744,0.0261510238051414,0.0261510238051414,0.0261510238051414,0.0261510238051414
124,31.0,1271919,1271919,1271919,0.0261321906000375,0.0261321906000375,0.0261321906000375,0.0261321906000375
125,31.25,1282094,1282094,1282094,0.0258937310427427,0.0258937310427427,0.0258937310427427,0.0258937310427427
126,31.5,1292270,1292270,1292270,0.0261466149240732,0.0261466149240732,0.0261466149240732,0.0261466149240732
127,31.75,1302445,1302445,1302445,0.0257728323340415,0.0257728323340415,0.0257728323340415,0.0257728323340415
128,32.0,1312621,1312621,1312621,0.0256602764129638,0.0256602764129638,0.0256602764129638,0.0256602764129638
129,32.25,1322796,1322796,1322796,0.0264611691236495,0.0264611691236495,0.0264611691236495,0.0264611691236495
130,32.5,1332971,1332971,1332971,0.0263058021664619,0.0263058021664619,0.0263058021664619,0.0263058021664619
131,32.75,1343147,1343147,1343147,0.0253586247563362,0.0253586247563362,0.0253586247563362,0.0253586247563362
132,33.0,1353322,1353322,1353322,0.0262940414249897,0.0262940414249897,0.0262940414249897,0.0262940414249897
133,33.25,1363497,1363497,1363497,0.0255992151796817,0.0255992151796817,0.0255992151796817,0.0255992151796817
134,33.5,1373673,1373673,1373673,0.0257998313754796,0.0257998313754796,0.0257998313754796,0.0257998313754796
135,33.75,1383848,1383848,1383848,0.0267276782542467,0.0267276782542467,0.0267276782542467,0.0267276782542467
136,34.0,1394024,1394024,1394024,0.0262098871171474,0.0262098871171474,0.0262098871171474,0.0262098871171474
137,34.25,1404199,1404199,1404199,0.026041068136692,0.026041068136692,0.026041068136692,0.026041068136692
138,34.5,1414374,1414374,1414374,0.0255168434232473,0.0255168434232473,0.0255168434232473,0.0255168434232473
139,34.75,1424550,1424550,1424550,0.0264573767781257,0.0264573767781257,0.0264573767781257,0.0264573767781257
140,35.0,1434725,1434725,1434725,0.0269736591726541,0.0269736591726541,0.0269736591726541,0.0269736591726541
141,35.25,1444900,1444900,1444900,0.0271035134792327,0.0271035134792327,0.0271035134792327,0.0271035134792327
142,35.5,1455076,1455076,1455076,0.0268876627087593,0.0268876627087593,0.0268876627087593,0.0268876627087593
143,35.75,1465251,1465251,1465251,0.0262177940458059,0.0262177940458059,0.0262177940458059,0.0262177940458059
144,36.0,1475426,1475426,1475426,0.0268957093358039,0.0268957093358039,0.0268957093358039,0.0268957093358039
145,36.25,1485602,1485602,1485602,0.0267448704689741,0.0267448704689741,0.0267448704689741,0.0267448704689741
146,36.5,1495777,1495777,1495777,0.0270418487489223,0.0270418487489223,0.0270418487489223,0.0270418487489223
147,36.75,1505953,1505953,1505953,0.0271412003785371,0.0271412003785371,0.0271412003785371,0.0271412003785371
148,37.0,1516128,1516128,1516128,0.0269416682422161,0.0269416682422161,0.0269416682422161,0.0269416682422161
149,37.25,1526303,1526303,1526303,0.0259128976613283,0.0259128976613283,0.0259128976613283,0.0259128976613283
150,37.5,1536479,1536479,1536479,0.0255417618900537,0.0255417618900537,0.0255417618900537,0.0255417618900537
151,37.75,1546654,1546654,1546654,0.0261185877025127,0.0261185877025127,0.0261185877025127,0.0261185877025127
152,38.0,1556829,1556829,1556829,0.0263720247894525,0.0263720247894525,0.0263720247894525,0.0263720247894525
153,38.25,1567005,1567005,1567005,0.026066530495882,0.026066530495882,0.026066530495882,0.026066530495882
154,38.5,1577180,1577180,1577180,0.0271259453147649,0.0271259453147649,0.0271259453147649,0.0271259453147649
155,38.75,1587355,1587355,1587355,0.0269710924476385,0.0269710924476385,0.0269710924476385,0.0269710924476385
156,39.0,1597531,1597531,1597531,0.0267387814819812,0.0267387814819812,0.0267387814819812,0.0267387814819812
157,39.25,1607706,1607706,1607706,0.0271233078092336,0.0271233078092336,0.0271233078092336,0.0271233078092336
158,39.5,1617882,1617882,1617882,0.026460163295269,0.026460163295269,0.026460163295269,0.026460163295269
159,39.75,1628057,1628057,1628057,0.0266806073486804,0.0266806073486804,0.0266806073486804,0.0266806073486804
160,40.0,1638232,1638232,1638232,0.0263627171516418,0.0263627171516418,0.0263627171516418,0.0263627171516418
161,40.25,1648408,1648408,1648408,0.0262789241969585,0.0262789241969585,0.0262789241969585,0.0262789241969585
162,40.5,1658583,1658583,1658583,0.0266608167439699,0.0266608167439699,0.0266608167439699,0.0266608167439699
163,40.75,1668758,1668758,1668758,0.0262814294546842,0.0262814294546842,0.0262814294546842,0.0262814294546842
164,41.0,1678934,1678934,1678934,0.0260592177510261,0.0260592177510261,0.0260592177510261,0.0260592177510261
165,41.25,1689109,1689109,1689109,0.0259676426649093,0.0259676426649093,0.0259676426649093,0.0259676426649093
166,41.5,1699284,1699284,1699284,0.0262600444257259,0.0262600444257259,0.0262600444257259,0.0262600444257259
167,41.75,1709460,1709460,1709460,0.0262573920190334,0.0262573920190334,0.0262573920190334,0.0262573920190334
168,42.0,1719635,1719635,1719635,0.0261739715933799,0.0261739715933799,0.0261739715933799,0.0261739715933799
169,42.25,1729811,1729811,1729811,0.0265643522143363,0.0265643522143363,0.0265643522143363,0.0265643522143363
170,42.5,1739986,1739986,1739986,0.0266354568302631,0.0266354568302631,0.0266354568302631,0.0266354568302631
171,42.75,1750161,1750161,1750161,0.0267435275018215,0.0267435275018215,0.0267435275018215,0.0267435275018215
172,43.0,1760337,1760337,1760337,0.0261025764048099,0.0261025764048099,0.0261025764048099,0.0261025764048099
173,43.25,1770512,1770512,1770512,0.0262847803533077,0.0262847803533077,0.0262847803533077,0.0262847803533077
174,43.5,1780687,1780687,1780687,0.0262489467859268,0.0262489467859268,0.0262489467859268,0.0262489467859268
175,43.75,1790863,1790863,1790863,0.0265622623264789,0.0265622623264789,0.0265622623264789,0.0265622623264789
176,44.0,1801038,1801038,1801038,0.0262572113424539,0.0262572113424539,0.0262572113424539,0.0262572113424539
177,44.25,1811213,1811213,1811213,0.0263646487146615,0.0263646487146615,0.0263646487146615,0.0263646487146615
178,44.5,1821389,1821389,1821389,0.0256154146045446,0.0256154146045446,0.0256154146045446,0.0256154146045446
179,44.75,1831564,1831564,1831564,0.0259072966873645,0.0259072966873645,0.0259072966873645,0.0259072966873645
180,45.0,1841740,1841740,1841740,0.0263830758631229,0.0263830758631229,0.0263830758631229,0.0263830758631229
181,45.25,1851915,1851915,1851915,0.0254323557019233,0.0254323557019233,0.0254323557019233,0.0254323557019233
182,45.5,1862090,1862090,1862090,0.0256489496678113,0.0256489496678113,0.0256489496678113,0.0256489496678113
183,45.75,1872266,1872266,1872266,0.0255312658846378,0.0255312658846378,0.0255312658846378,0.0255312658846378
184,46.0,1882441,1882441,1882441,0.0258813872933387,0.0258813872933387,0.0258813872933387,0.0258813872933387
185,46.25,1892616,1892616,1892616,0.0253543183207511,0.0253543183207511,0.0253543183207511,0.0253543183207511
186,46.5,1902792,1902792,1902792,0.0256594326347112,0.0256594326347112,0.0256594326347112,0.0256594326347112
187,46.75,1912967,1912967,1912967,0.0253706723451614,0.0253706723451614,0.0253706723451614,0.0253706723451614
188,47.0,1923142,1923142,1923142,0.0251824185252189,0.0251824185252189,0.0251824185252189,0.0251824185252189
189,47.25,1933318,1933318,1933318,0.025423914194107,0.025423914194107,0.025423914194107,0.025423914194107
190,47.5,1943493,1943493,1943493,0.0251423586159944,0.0251423586159944,0.0251423586159944,0.0251423586159944
191,47.75,1953669,1953669,1953669,0.0255322102457284,0.0255322102457284,0.0255322102457284,0.0255322102457284
192,48.0,1963844,1963844,1963844,0.0254948027431964,0.0254948027431964,0.0254948027431964,0.0254948027431964
193,48.25,1974019,1974019,1974019,0.0253979284316301,0.0253979284316301,0.0253979284316301,0.0253979284316301
194,48.5,1984195,1984195,1984195,0.0262448824942111,0.0262448824942111,0.0262448824942111,0.0262448824942111
195,48.75,1994370,1994370,1994370,0.0255620926618576,0.0255620926618576,0.0255620926618576,0.0255620926618576
196,49.0,2004545,2004545,2004545,0.026119414716959,0.026119414716959,0.026119414716959,0.026119414716959
197,49.25,2014721,2014721,2014721,0.0260650590062141,0.0260650590062141,0.0260650590062141,0.0260650590062141
198,49.5,2024896,2024896,2024896,0.0258442107588052,0.0258442107588052,0.0258442107588052,0.0258442107588052
199,49.75,2035072,2035072,2035072,0.0257532931864261,0.0257532931864261,0.0257532931864261,0.0257532931864261
200,50.0,2045247,2045247,2045247,0.0262630619108676,0.0262630619108676,0.0262630619108676,0.0262630619108676
201,50.25,2055422,2055422,2055422,0.0257577858865261,0.0257577858865261,0.0257577858865261,0.0257577858865261
202,50.5,2065598,2065598,2065598,0.0259519275277853,0.0259519275277853,0.0259519275277853,0.0259519275277853
203,50.75,2075773,2075773,2075773,0.0259832870215177,0.0259832870215177,0.0259832870215177,0.0259832870215177
204,51.0,2085948,2085948,2085948,0.0256724655628204,0.0256724655628204,0.0256724655628204,0.0256724655628204
205,51.25,2096124,2096124,2096124,0.0256262142211198,0.0256262142211198,0.0256262142211198,0.0256262142211198


==> data/pred_expp_gate.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - train/exp_power_gate,train_new_retromotion_2025-02-15-23-11-20 - train/exp_power_gate__MIN,train_new_retromotion_2025-02-15-23-11-20 - train/exp_power_gate__MAX,exppowergate
0,0.0,5213.0,401,10025,0.0040587624860927,0.0,0.0076990905217826,0.0040587624860927
1,0.25,15242.0,10430,20054,0.0054230592306703,0.0027374268975108,0.0062500005587935,0.0054230592306703
2,0.5,25471.5,20459,30484,0.0054098963379286,0.0031250002793967,0.007291667163372,0.0054098963379286
3,0.75,35701.0,30889,40513,0.005401569083333,0.003961915615946,0.0062500005587935,0.005401569083333
4,1.0,45730.0,40918,50542,0.0044177862210199,0.0010416667209938,0.007291667163372,0.0044177862210199
5,1.25,55959.5,50947,60972,0.0048370733678054,0.0025022155605256,0.0062500005587935,0.0048370733678054
6,1.5,66189.0,61377,71001,0.004618427241221,0.0031250002793967,0.0062500005587935,0.004618427241221
7,1.75,76218.0,71406,81030,0.0046044030226767,0.0020833334419876,0.0080564944073557,0.0046044030226767
8,2.0,86447.5,81435,91460,0.0051993242321679,0.0020833334419876,0.0102954600006341,0.0051993242321679
9,2.25,96677.0,91865,101489,0.006462522810325,0.0020833334419876,0.017047144472599,0.006462522810325
10,2.5,106906.5,101894,111919,0.005374043696345,0.0031250002793967,0.009375000372529,0.005374043696345
11,2.75,117136.0,112324,121948,0.0112975176610052,0.0041666668839752,0.022916667163372,0.0112975176610052
12,3.0,127165.0,122353,131977,0.0102748554386198,0.0031250002793967,0.0267641209065914,0.0102748554386198
13,3.25,137394.5,132382,142407,0.0131143346393051,0.0049351654015481,0.0349453538656234,0.0131143346393051
14,3.5,147624.0,142812,152436,0.0167380219511687,0.0062500005587935,0.0412307679653167,0.0167380219511687
15,3.75,157653.0,152841,162465,0.0215415447577834,0.007291667163372,0.0551296509802341,0.0215415447577834
16,4.0,167882.5,162870,172895,0.0262010042878011,0.0041666668839752,0.0497563295066356,0.0262010042878011
17,4.25,178112.0,173300,182924,0.0330202537775039,0.0174386352300643,0.0663815736770629,0.0330202537775039
18,4.5,188141.0,183329,192953,0.0369234408438205,0.012500001117587,0.0562500022351741,0.0369234408438205
19,4.75,198370.5,193358,203383,0.0434643893789213,0.0135416677221655,0.060480423271656,0.0434643893789213
20,5.0,208600.0,203788,213412,0.0398892297595739,0.0161599591374397,0.0622104592621326,0.0398892297595739
21,5.25,218829.5,213817,223842,0.0507767303273654,0.0083512878045439,0.0887862145900726,0.0507767303273654
22,5.5,229059.0,224247,233871,0.0459371484816074,0.018750000745058,0.0760940089821815,0.0459371484816074
23,5.75,239088.0,234276,243900,0.049352426752448,0.0103911105543375,0.0833333358168602,0.049352426752448
24,6.0,249317.5,244305,254330,0.0502279402616505,0.0154441474005579,0.086330197751522,0.0502279402616505
25,6.25,259547.0,254735,264359,0.0536505869030952,0.0250680483877658,0.093861848115921,0.0536505869030952
26,6.5,269576.0,264764,274388,0.0521573197841644,0.0257442686706781,0.0889298319816589,0.0521573197841644
27,6.75,279805.5,274793,284818,0.052081426533942,0.0222584456205368,0.0830723792314529,0.052081426533942
28,7.0,290035.0,285223,294847,0.0526729990541934,0.0270833354443311,0.0833333358168602,0.0526729990541934
29,7.25,300064.0,295252,304876,0.0631006574630737,0.0387641265988349,0.1029906719923019,0.0631006574630737
30,7.5,310293.5,305281,315306,0.0578736630626595,0.023142747581005,0.1022383645176887,0.0578736630626595
31,7.75,320523.0,315711,325335,0.0606393563374876,0.0109972124919295,0.0952313467860221,0.0606393563374876
32,8.0,330752.5,325740,335765,0.05847599156774,0.0206270534545183,0.0947916731238365,0.05847599156774
33,8.25,340982.0,336170,345794,0.0639989301562309,0.0322916693985462,0.0907595083117485,0.0639989301562309
34,8.5,351011.0,346199,355823,0.0586592826992273,0.0294140148907899,0.0958333387970924,0.0586592826992273
35,8.75,361240.5,356228,366253,0.0606324820277782,0.0320121645927429,0.0960313230752945,0.0606324820277782
36,9.0,371470.0,366658,376282,0.0608519036322832,0.0265431385487318,0.0872324481606483,0.0608519036322832
37,9.25,381499.0,376687,386311,0.0616144397854805,0.022916667163372,0.1161901876330375,0.0616144397854805
38,9.5,391728.5,386716,396741,0.0602898405721554,0.022916667163372,0.0817167237401008,0.0602898405721554
39,9.75,401958.0,397146,406770,0.0660421672463417,0.0339074730873107,0.0994405299425125,0.0660421672463417
40,10.0,411987.0,407175,416799,0.0699151796102523,0.0430573299527168,0.0987344086170196,0.0699151796102523
41,10.25,422216.5,417204,427229,0.078338283758897,0.049221284687519,0.1169609129428863,0.078338283758897
42,10.5,432446.0,427634,437258,0.0808212004601955,0.0568310283124446,0.1023987159132957,0.0808212004601955
43,10.75,442675.5,437663,447688,0.0789754776140818,0.055981121957302,0.1094389259815216,0.0789754776140818
44,11.0,452905.0,448093,457717,0.0785617128014564,0.0451175235211849,0.1081226244568824,0.0785617128014564
45,11.25,462934.0,458122,467746,0.0788909640908241,0.0560158118605613,0.1159118711948394,0.0788909640908241
46,11.5,473163.5,468151,478176,0.0758805752087097,0.0362229011952877,0.0967249944806099,0.0758805752087097
47,11.75,483393.0,478581,488205,0.0766763497889042,0.0350387804210186,0.106725662946701,0.0766763497889042
48,12.0,493422.0,488610,498234,0.0813541641831398,0.0476527959108352,0.1326344758272171,0.0813541641831398
49,12.25,503651.5,498639,508664,0.0733116628745427,0.051089946180582,0.1041666716337204,0.0733116628745427
50,12.5,513881.0,509069,518693,0.0772340109944343,0.0479166693985462,0.1093750074505806,0.0772340109944343
51,12.75,523910.0,519098,528722,0.0795002795755863,0.0531250014901161,0.1049002856016159,0.0795002795755863
52,13.0,534139.5,529127,539152,0.0781050110952212,0.0459323264658451,0.1031338423490524,0.0781050110952212
53,13.25,544369.0,539557,549181,0.0796692450344562,0.0318047292530536,0.1187500059604644,0.0796692450344562
54,13.5,554598.5,549586,559611,0.081250024959445,0.045833334326744,0.1121657416224479,0.081250024959445
55,13.75,564828.0,560016,569640,0.0803387261927127,0.0437500029802322,0.1146285906434059,0.0803387261927127
56,14.0,574857.0,570045,579669,0.0825945280492305,0.0453852005302906,0.1074086278676986,0.0825945280492305
57,14.25,585086.5,580074,590099,0.0790831243189481,0.0476103834807872,0.1110146343708038,0.0790831243189481
58,14.5,595316.0,590504,600128,0.0797789868712425,0.0475526116788387,0.126034677028656,0.0797789868712425
59,14.75,605345.0,600533,610157,0.0812293529510498,0.0426688939332962,0.1050373464822769,0.0812293529510498
60,15.0,615574.5,610562,620587,0.0826570208256061,0.0524042807519435,0.1021986827254295,0.0826570208256061
61,15.25,625804.0,620992,630616,0.075729843378067,0.038541667163372,0.1100727170705795,0.075729843378067
62,15.5,635833.0,631021,640645,0.0771408969163894,0.0489376783370971,0.1273709088563919,0.0771408969163894
63,15.75,646062.5,641050,651075,0.0770029563170213,0.0465678535401821,0.1134843602776527,0.0770029563170213
64,16.0,656292.0,651480,661104,0.0802295790612697,0.0437098518013954,0.1135891526937484,0.0802295790612697
65,16.25,666521.5,661509,671534,0.0917974605869788,0.0558372549712657,0.1312593668699264,0.0917974605869788
66,16.5,676751.0,671939,681563,0.0871228337287902,0.0517640709877014,0.1312251836061477,0.0871228337287902
67,16.75,686780.0,681968,691592,0.083850604891777,0.0489536598324775,0.1171235591173172,0.083850604891777
68,17.0,697009.5,691997,702022,0.0941865197741068,0.0552370324730873,0.1232354044914245,0.0941865197741068
69,17.25,707239.0,702427,712051,0.0892339931428432,0.0486761443316936,0.1253662407398224,0.0892339931428432
70,17.5,717268.0,712456,722080,0.092709541618824,0.0625,0.1354166716337204,0.092709541618824
71,17.75,727497.5,722485,732510,0.0965016909803335,0.0512083508074283,0.1463591009378433,0.0965016909803335
72,18.0,737727.0,732915,742539,0.0901246085762977,0.0541666708886623,0.1244835779070854,0.0901246085762977
73,18.25,747956.5,742944,752969,0.0937291314968696,0.038541667163372,0.1259443461894989,0.0937291314968696
74,18.5,758186.0,753374,762998,0.0958529590070247,0.0611327998340129,0.1325977593660354,0.0958529590070247
75,18.75,768215.0,763403,773027,0.0952058514952659,0.0560516938567161,0.1349459439516067,0.0952058514952659
76,19.0,778444.5,773432,783457,0.0914737301377149,0.0656401216983795,0.1293579488992691,0.0914737301377149
77,19.25,788674.0,783862,793486,0.0967323023080825,0.0624478906393051,0.1346415430307388,0.0967323023080825
78,19.5,798703.0,793891,803515,0.0899963763356208,0.0531250014901161,0.1249611228704452,0.0899963763356208
79,19.75,808932.5,803920,813945,0.0912183561863807,0.0393851548433303,0.1364583373069763,0.0912183561863807
80,20.0,819162.0,814350,823974,0.0920917998254299,0.0519577823579311,0.1242316141724586,0.0920917998254299
81,20.25,829191.0,824379,834003,0.0897877296805381,0.0430025085806846,0.130633071064949,0.0897877296805381
82,20.5,839420.5,834408,844433,0.0942908430901857,0.0412950217723846,0.1219455152750015,0.0942908430901857
83,20.75,849650.0,844838,854462,0.0889529705047607,0.0531250014901161,0.1249352395534515,0.0889529705047607
84,21.0,859879.5,854867,864892,0.1065897398556654,0.05703641846776,0.1479166746139526,0.1065897398556654
85,21.25,870109.0,865297,874921,0.0937861268222332,0.0423507951200008,0.1308134347200393,0.0937861268222332
86,21.5,880138.0,875326,884950,0.0859984765946865,0.0437823086977005,0.1226540207862854,0.0859984765946865
87,21.75,890367.5,885355,895380,0.0985287129878997,0.0670197010040283,0.1287747472524643,0.0985287129878997
88,22.0,900597.0,895785,905409,0.0968207156658172,0.0768043026328086,0.1287698149681091,0.0968207156658172
89,22.25,910626.0,905814,915438,0.0874220767617225,0.0529419928789138,0.1238708868622779,0.0874220767617225
90,22.5,920855.5,915843,925868,0.0948761784686492,0.0468773208558559,0.140690267086029,0.0948761784686492
91,22.75,931085.0,926273,935897,0.0900703059136867,0.0341882966458797,0.1281728893518448,0.0900703059136867
92,23.0,941114.0,936302,945926,0.0945788778364658,0.0591030530631542,0.133732259273529,0.0945788778364658
93,23.25,951343.5,946331,956356,0.0925969285174058,0.0534877628087997,0.1244863420724868,0.0925969285174058
94,23.5,961573.0,956761,966385,0.0957578960061073,0.0504488497972488,0.1321746259927749,0.0957578960061073
95,23.75,971802.5,966790,976815,0.0923276820148413,0.0471276678144931,0.1125332936644554,0.0923276820148413
96,24.0,982032.0,977220,986844,0.0908915868401527,0.0577184632420539,0.1232490986585617,0.0908915868401527
97,24.25,992061.0,987249,996873,0.1007701024413108,0.0626117661595344,0.1330160498619079,0.1007701024413108
98,24.5,1002290.5,997278,1007303,0.1019665800894682,0.0541007556021213,0.1439028233289718,0.1019665800894682
99,24.75,1012520.0,1007708,1017332,0.0955603146553039,0.0397422015666961,0.1289588660001754,0.0955603146553039
100,25.0,1022549.0,1017737,1027361,0.0933355492353439,0.0647409707307815,0.1247214078903198,0.0933355492353439
101,25.25,1032778.5,1027766,1037791,0.0974913147779611,0.0510416701436042,0.1408708393573761,0.0974913147779611
102,25.5,1043008.0,1038196,1047820,0.0940158846974372,0.0653958618640899,0.127892255783081,0.0940158846974372
103,25.75,1053037.0,1048225,1057849,0.0947615239024162,0.0628324374556541,0.1244764551520347,0.0947615239024162
104,26.0,1063266.5,1058254,1068279,0.1018048682465003,0.079213798046112,0.1254369765520095,0.1018048682465003
105,26.25,1073496.0,1068684,1078308,0.0925413426756858,0.0518647730350494,0.1322916746139526,0.0925413426756858
106,26.5,1083725.5,1078713,1088738,0.0890943435235665,0.0418935157358646,0.1202572286128997,0.0890943435235665
107,26.75,1093955.0,1089143,1098767,0.0965657778084278,0.0466168336570262,0.1526044458150863,0.0965657778084278
108,27.0,1103984.0,1099172,1108796,0.1007596020400524,0.0529254712164402,0.1488879472017288,0.1007596020400524
109,27.25,1114213.5,1109201,1119226,0.0919197054150012,0.0468945354223251,0.1311267167329788,0.0919197054150012
110,27.5,1124443.0,1119631,1129255,0.0971426217257976,0.0524987168610096,0.1414739340543747,0.0971426217257976
111,27.75,1134472.0,1129660,1139284,0.0944929692149162,0.0518512241542339,0.1377934366464615,0.0944929692149162
112,28.0,1144701.5,1139689,1149714,0.0960133703282246,0.0505917258560657,0.1412690877914428,0.0960133703282246
113,28.25,1154931.0,1150119,1159743,0.0993902394175529,0.0488008335232734,0.1640914678573608,0.0993902394175529
114,28.5,1164960.0,1160148,1169772,0.097217925786972,0.052229169756174,0.1254416555166244,0.097217925786972
115,28.75,1175189.5,1170177,1180202,0.0920975811492938,0.0622353516519069,0.1237784698605537,0.0920975811492938
116,29.0,1185419.0,1180607,1190231,0.0974986054748296,0.0270833354443311,0.141435295343399,0.0974986054748296
117,29.25,1195648.5,1190636,1200661,0.1039620176530801,0.0630908235907554,0.1281250119209289,0.1039620176530801
118,29.5,1205878.0,1201066,1210690,0.1014055931568145,0.0645833387970924,0.1532429009675979,0.1014055931568145
119,29.75,1215907.0,1211095,1220719,0.092372715473175,0.0498998574912548,0.1401598304510116,0.092372715473175
120,30.0,1226136.5,1221124,1231149,0.0885796908002633,0.0455238930881023,0.126102790236473,0.0885796908002633
121,30.25,1236366.0,1231554,1241178,0.0998306620121002,0.0576229616999626,0.1512158215045929,0.0998306620121002
122,30.5,1246395.0,1241583,1251207,0.0937009659409523,0.0405812039971351,0.1408740431070327,0.0937009659409523
123,30.75,1256624.5,1251612,1261637,0.0911927431678542,0.0300582107156515,0.1183999627828598,0.0911927431678542
124,31.0,1266854.0,1262042,1271666,0.0995384792983531,0.0579329766333103,0.1287707835435867,0.0995384792983531
125,31.25,1276883.0,1272071,1281695,0.0998856326937675,0.0656191706657409,0.1362317949533462,0.0998856326937675
126,31.5,1287112.5,1282100,1292125,0.0931824150566871,0.0489583350718021,0.1292656660079956,0.0931824150566871
127,31.75,1297342.0,1292530,1302154,0.088021652251482,0.034375000745058,0.1300768107175827,0.088021652251482
128,32.0,1307571.5,1302559,1312584,0.0983321759849786,0.0554551146924495,0.1388527303934097,0.0983321759849786
129,32.25,1317801.0,1312989,1322613,0.0909794275462627,0.0489153079688549,0.1412533819675445,0.0909794275462627
130,32.5,1327830.0,1323018,1332642,0.0947546523809433,0.0550810247659683,0.1394350379705429,0.0947546523809433
131,32.75,1338059.5,1333047,1343072,0.0988787234975741,0.0522420592606067,0.1462489366531372,0.0988787234975741
132,33.0,1348289.0,1343477,1353101,0.0976103802025318,0.0548433400690555,0.1457580924034118,0.0976103802025318
133,33.25,1358318.0,1353506,1363130,0.0963584792613983,0.0435231626033782,0.1461917459964752,0.0963584792613983
134,33.5,1368547.5,1363535,1373560,0.0954700257056034,0.0477744303643703,0.1240974366664886,0.0954700257056034
135,33.75,1378777.0,1373965,1383589,0.0872925800085067,0.0356081612408161,0.1320423930883407,0.0872925800085067
136,34.0,1389006.5,1383994,1394019,0.0922286450289762,0.0635191202163696,0.1278343498706817,0.0922286450289762
137,34.25,1399236.0,1394424,1404048,0.0885863222181797,0.0483730062842369,0.1204359754920005,0.0885863222181797
138,34.5,1409265.0,1404453,1414077,0.0892724911868572,0.0539983697235584,0.1273821592330932,0.0892724911868572
139,34.75,1419494.5,1414482,1424507,0.0852500736140287,0.051547959446907,0.1280388236045837,0.0852500736140287
140,35.0,1429724.0,1424912,1434536,0.0896373645961284,0.0430262982845306,0.1284373849630355,0.0896373645961284
141,35.25,1439753.0,1434941,1444565,0.092935586720705,0.044306144118309,0.1419875174760818,0.092935586720705
142,35.5,1449982.5,1444970,1454995,0.098100701203713,0.0416666679084301,0.1355943530797958,0.098100701203713
143,35.75,1460212.0,1455400,1465024,0.0913633349537849,0.0613487511873245,0.1326389163732528,0.0913633349537849
144,36.0,1470241.0,1465429,1475053,0.0921922779083252,0.0515361577272415,0.1394449025392532,0.0921922779083252
145,36.25,1480470.5,1475458,1485483,0.0963438050105021,0.0628713890910148,0.1284068077802658,0.0963438050105021
146,36.5,1490700.0,1485888,1495512,0.0938548444211483,0.0541992969810962,0.1310463696718216,0.0938548444211483
147,36.75,1500929.5,1495917,1505942,0.0920095813389007,0.0333333350718021,0.1385416686534881,0.0920095813389007
148,37.0,1511159.0,1506347,1515971,0.0953210033476352,0.0325896516442298,0.1453340947628021,0.0953210033476352
149,37.25,1521188.0,1516376,1526000,0.0968844981491565,0.0605162717401981,0.1214050948619842,0.0968844981491565
150,37.5,1531417.5,1526405,1536430,0.0945313860877202,0.0523026585578918,0.1284778416156768,0.0945313860877202
151,37.75,1541647.0,1536835,1546459,0.0919266372919082,0.0398888252675533,0.1208333373069763,0.0919266372919082
152,38.0,1551676.0,1546864,1556488,0.0935196074843406,0.0626330524682998,0.1431926935911178,0.0935196074843406
153,38.25,1561905.5,1556893,1566918,0.0879617016046093,0.0282808598130941,0.1354652196168899,0.0879617016046093
154,38.5,1572135.0,1567323,1576947,0.0967847445607185,0.0479166693985462,0.1343872100114822,0.0967847445607185
155,38.75,1582164.0,1577352,1586976,0.0955485206842422,0.0351987667381763,0.1383486539125442,0.0955485206842422
156,39.0,1592393.5,1587381,1597406,0.1007464059556906,0.0479166693985462,0.1386108696460724,0.1007464059556906
157,39.25,1602623.0,1597811,1607435,0.0947767719626426,0.0548872612416744,0.1515516340732574,0.0947767719626426
158,39.5,1612852.5,1607840,1617865,0.1094233769063766,0.0702683180570602,0.1534668952226638,0.1094233769063766
159,39.75,1623082.0,1618270,1627894,0.0949804358184337,0.0406592600047588,0.1441440433263778,0.0949804358184337
160,40.0,1633111.0,1628299,1637923,0.0983630579710006,0.0497187972068786,0.1349684298038482,0.0983630579710006
161,40.25,1643340.5,1638328,1648353,0.0972677804529666,0.0645520910620689,0.1457732617855072,0.0972677804529666
162,40.5,1653570.0,1648758,1658382,0.090874203890562,0.0612595416605472,0.1311026513576507,0.090874203890562
163,40.75,1663599.0,1658787,1668411,0.0885892425477504,0.0576244406402111,0.1253763288259506,0.0885892425477504
164,41.0,1673828.5,1668816,1678841,0.0954825977006783,0.0489583350718021,0.1373771429061889,0.0954825977006783
165,41.25,1684058.0,1679246,1688870,0.0939231653511524,0.056821335107088,0.1419793218374252,0.0939231653511524
166,41.5,1694087.0,1689275,1698899,0.0869376926124095,0.0465503111481666,0.145252376794815,0.0869376926124095
167,41.75,1704316.5,1699304,1709329,0.0918368764508229,0.0322916693985462,0.1295099109411239,0.0918368764508229
168,42.0,1714546.0,1709734,1719358,0.0968603888154029,0.0321478433907032,0.1453174501657486,0.0968603888154029
169,42.25,1724775.5,1719763,1729788,0.090183302330283,0.0519130825996398,0.1554630249738693,0.090183302330283
170,42.5,1735005.0,1730193,1739817,0.0845566049218177,0.0514000728726387,0.1302083432674408,0.0845566049218177
171,42.75,1745034.0,1740222,1749846,0.1006257012486457,0.0391869805753231,0.1489583402872085,0.1006257012486457
172,43.0,1755263.5,1750251,1760276,0.0932598906354262,0.0416666679084301,0.1280427873134613,0.0932598906354262
173,43.25,1765493.0,1760681,1770305,0.1004012814164161,0.0345954373478889,0.1451568007469177,0.1004012814164161
174,43.5,1775522.0,1770710,1780334,0.0999309416115283,0.0583333373069763,0.1366622895002365,0.0999309416115283
175,43.75,1785751.5,1780739,1790764,0.0957136884904824,0.0503779500722885,0.1374500691890716,0.0957136884904824
176,44.0,1795981.0,1791169,1800793,0.0933737012743949,0.0612796768546104,0.1383081078529358,0.0933737012743949
177,44.25,1806010.0,1801198,1810822,0.1002228951454162,0.0675264745950698,0.1605428159236908,0.1002228951454162
178,44.5,1816239.5,1811227,1821252,0.0828590103640006,0.0167545899748802,0.1274995505809784,0.0828590103640006
179,44.75,1826469.0,1821657,1831281,0.0952703115344047,0.0574445612728595,0.1316656619310379,0.0952703115344047
180,45.0,1836698.5,1831686,1841711,0.0958621736902457,0.052860390394926,0.1479798704385757,0.0958621736902457
181,45.25,1846928.0,1842116,1851740,0.0870566983520984,0.0540664866566658,0.130354031920433,0.0870566983520984
182,45.5,1856957.0,1852145,1861769,0.0844151096045971,0.0388161838054657,0.1370980590581894,0.0844151096045971
183,45.75,1867186.5,1862174,1872199,0.0902319027540775,0.0531250014901161,0.124873548746109,0.0902319027540775
184,46.0,1877416.0,1872604,1882228,0.0854772406816482,0.0338306725025177,0.1398671567440033,0.0854772406816482
185,46.25,1887445.0,1882633,1892257,0.0936257344484329,0.0333301275968551,0.1382797062397003,0.0936257344484329
186,46.5,1897674.5,1892662,1902687,0.092080424969586,0.0268014203757047,0.1416666805744171,0.092080424969586
187,46.75,1907904.0,1903092,1912716,0.0904358285665512,0.0489583350718021,0.1302083432674408,0.0904358285665512
188,47.0,1917933.0,1913121,1922745,0.0969181254506111,0.0530529133975505,0.1425788402557373,0.0969181254506111
189,47.25,1928162.5,1923150,1933175,0.1006102465952818,0.038541667163372,0.1371406018733978,0.1006102465952818
190,47.5,1938392.0,1933580,1943204,0.1014577515423297,0.0603817105293273,0.153213545680046,0.1014577515423297
191,47.75,1948621.5,1943609,1953634,0.1053408746822522,0.0472475327551364,0.1562500149011612,0.1053408746822522
192,48.0,1958851.0,1954039,1963663,0.0988425999879837,0.0617126300930976,0.1246186941862106,0.0988425999879837
193,48.25,1968880.0,1964068,1973692,0.0924734508991241,0.0608039945363998,0.1406344920396804,0.0924734508991241
194,48.5,1979109.5,1974097,1984122,0.0999647665482301,0.0464963056147098,0.1504756361246109,0.0999647665482301
195,48.75,1989339.0,1984527,1994151,0.0974289456009864,0.0501733981072902,0.1407466828823089,0.0974289456009864
196,49.0,1999368.0,1994556,2004180,0.0983552418649196,0.030208334326744,0.1463794559240341,0.0983552418649196
197,49.25,2009597.5,2004585,2014610,0.0997387655079364,0.0615752190351486,0.1500000059604644,0.0997387655079364
198,49.5,2019827.0,2015015,2024639,0.0954389384388923,0.0515163987874984,0.1511962711811065,0.0954389384388923
199,49.75,2030056.5,2025044,2035069,0.0992806026568779,0.0572587437927722,0.1346744894981384,0.0992806026568779
200,50.0,2040286.0,2035474,2045098,0.0954970514774322,0.0447916686534881,0.132892832159996,0.0954970514774322
201,50.25,2050315.0,2045503,2055127,0.1040865010023117,0.0656250044703483,0.1333414167165756,0.1040865010023117
202,50.5,2060544.5,2055532,2065557,0.0852273567937887,0.0466029606759548,0.1246481984853744,0.0852273567937887
203,50.75,2070774.0,2065962,2075586,0.0931290058791637,0.0399144254624843,0.1510416716337204,0.0931290058791637
204,51.0,2080803.0,2075991,2085615,0.0912602867186069,0.0500000044703483,0.1307807862758636,0.0912602867186069
205,51.25,2091032.5,2086020,2096045,0.0868366148609381,0.0461619198322296,0.1218750029802322,0.0868366148609381
206,51.5,2096650.5,2096450,2096851,0.0768166556954383,0.0593750029802322,0.0942583084106445,0.0768166556954383


==> data/pred_nrc1.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_272,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_272__MIN,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_272__MAX,nrc1
0,0.0,10174,10174,10174,7.78630346758e-05,7.78630346758e-05,7.78630346758e-05,7.78630346758e-05
1,0.25,20349,20349,20349,0.0001175138822873,0.0001175138822873,0.0001175138822873,0.0001175138822873
2,0.5,30525,30525,30525,0.0001357253931928,0.0001357253931928,0.0001357253931928,0.0001357253931928
3,0.75,40700,40700,40700,0.0001942077651619,0.0001942077651619,0.0001942077651619,0.0001942077651619
4,1.0,50875,50875,50875,0.0001978063082788,0.0001978063082788,0.0001978063082788,0.0001978063082788
5,1.25,61051,61051,61051,0.0001947211276274,0.0001947211276274,0.0001947211276274,0.0001947211276274
6,1.5,71226,71226,71226,0.0002098796248901,0.0002098796248901,0.0002098796248901,0.0002098796248901
7,1.75,81401,81401,81401,0.0002202125906478,0.0002202125906478,0.0002202125906478,0.0002202125906478
8,2.0,91577,91577,91577,0.0002241026668343,0.0002241026668343,0.0002241026668343,0.0002241026668343
9,2.25,101752,101752,101752,0.0001238899421878,0.0001238899421878,0.0001238899421878,0.0001238899421878
10,2.5,111928,111928,111928,0.0001675335806794,0.0001675335806794,0.0001675335806794,0.0001675335806794
11,2.75,122103,122103,122103,0.0001271401270059,0.0001271401270059,0.0001271401270059,0.0001271401270059
12,3.0,132278,132278,132278,0.0001581666874699,0.0001581666874699,0.0001581666874699,0.0001581666874699
13,3.25,142454,142454,142454,0.0001061174552887,0.0001061174552887,0.0001061174552887,0.0001061174552887
14,3.5,152629,152629,152629,9.62314516073e-05,9.62314516073e-05,9.62314516073e-05,9.62314516073e-05
15,3.75,162804,162804,162804,6.90249362378e-05,6.90249362378e-05,6.90249362378e-05,6.90249362378e-05
16,4.0,172980,172980,172980,5.05792231706e-05,5.05792231706e-05,5.05792231706e-05,5.05792231706e-05
17,4.25,183155,183155,183155,9.5061650426e-06,9.5061650426e-06,9.5061650426e-06,9.5061650426e-06
18,4.5,193330,193330,193330,9.2403352027e-06,9.2403352027e-06,9.2403352027e-06,9.2403352027e-06
19,4.75,203506,203506,203506,5.0985549933e-06,5.0985549933e-06,5.0985549933e-06,5.0985549933e-06
20,5.0,213681,213681,213681,4.6789368752e-06,4.6789368752e-06,4.6789368752e-06,4.6789368752e-06
21,5.25,223857,223857,223857,9.600994417269249e-07,9.600994417269249e-07,9.600994417269249e-07,9.600994417269249e-07
22,5.5,234032,234032,234032,1.4476628962256657e-07,1.4476628962256657e-07,1.4476628962256657e-07,1.4476628962256657e-07
23,5.75,244207,244207,244207,1.416180879232343e-07,1.416180879232343e-07,1.416180879232343e-07,1.416180879232343e-07
24,6.0,254383,254383,254383,1.1283637135761636e-08,1.1283637135761636e-08,1.1283637135761636e-08,1.1283637135761636e-08
25,6.25,264558,264558,264558,1.44113779070032e-13,1.44113779070032e-13,1.44113779070032e-13,1.44113779070032e-13
26,6.5,274733,274733,274733,1.5031624220080558e-13,1.5031624220080558e-13,1.5031624220080558e-13,1.5031624220080558e-13
27,6.75,284909,284909,284909,1.4208275669284206e-13,1.4208275669284206e-13,1.4208275669284206e-13,1.4208275669284206e-13
28,7.0,295084,295084,295084,1.470404879669665e-13,1.470404879669665e-13,1.470404879669665e-13,1.470404879669665e-13
29,7.25,305259,305259,305259,1.356933635550048e-13,1.356933635550048e-13,1.356933635550048e-13,1.356933635550048e-13
30,7.5,315435,315435,315435,1.4446053402984718e-13,1.4446053402984718e-13,1.4446053402984718e-13,1.4446053402984718e-13
31,7.75,325610,325610,325610,1.4233700210228991e-13,1.4233700210228991e-13,1.4233700210228991e-13,1.4233700210228991e-13
32,8.0,335786,335786,335786,1.3621569150412682e-13,1.3621569150412682e-13,1.3621569150412682e-13,1.3621569150412682e-13
33,8.25,345961,345961,345961,1.4291328266202025e-13,1.4291328266202025e-13,1.4291328266202025e-13,1.4291328266202025e-13
34,8.5,356136,356136,356136,1.3739321637860904e-13,1.3739321637860904e-13,1.3739321637860904e-13,1.3739321637860904e-13
35,8.75,366312,366312,366312,1.318290637243591e-13,1.318290637243591e-13,1.318290637243591e-13,1.318290637243591e-13
36,9.0,376487,376487,376487,1.285461266511273e-13,1.285461266511273e-13,1.285461266511273e-13,1.285461266511273e-13
37,9.25,386662,386662,386662,1.2477134126234748e-13,1.2477134126234748e-13,1.2477134126234748e-13,1.2477134126234748e-13
38,9.5,396838,396838,396838,1.3456450580554002e-13,1.3456450580554002e-13,1.3456450580554002e-13,1.3456450580554002e-13
39,9.75,407013,407013,407013,1.2648653554669237e-13,1.2648653554669237e-13,1.2648653554669237e-13,1.2648653554669237e-13
40,10.0,417188,417188,417188,1.28532032022885e-13,1.28532032022885e-13,1.28532032022885e-13,1.28532032022885e-13
41,10.25,427364,427364,427364,1.3067728865147346e-13,1.3067728865147346e-13,1.3067728865147346e-13,1.3067728865147346e-13
42,10.5,437539,437539,437539,1.3216219839438242e-13,1.3216219839438242e-13,1.3216219839438242e-13,1.3216219839438242e-13
43,10.75,447715,447715,447715,1.3789821064549845e-13,1.3789821064549845e-13,1.3789821064549845e-13,1.3789821064549845e-13
44,11.0,457890,457890,457890,1.34229487334242e-13,1.34229487334242e-13,1.34229487334242e-13,1.34229487334242e-13
45,11.25,468065,468065,468065,1.3681327663654652e-13,1.3681327663654652e-13,1.3681327663654652e-13,1.3681327663654652e-13
46,11.5,478241,478241,478241,1.3210995340219578e-13,1.3210995340219578e-13,1.3210995340219578e-13,1.3210995340219578e-13
47,11.75,488416,488416,488416,1.3128213793844878e-13,1.3128213793844878e-13,1.3128213793844878e-13,1.3128213793844878e-13
48,12.0,498591,498591,498591,1.2561750684786377e-13,1.2561750684786377e-13,1.2561750684786377e-13,1.2561750684786377e-13
49,12.25,508767,508767,508767,1.271323676757877e-13,1.271323676757877e-13,1.271323676757877e-13,1.271323676757877e-13
50,12.5,518942,518942,518942,1.3077131608488224e-13,1.3077131608488224e-13,1.3077131608488224e-13,1.3077131608488224e-13
51,12.75,529117,529117,529117,1.394744779739665e-13,1.394744779739665e-13,1.394744779739665e-13,1.394744779739665e-13
52,13.0,539293,539293,539293,1.3418751515763968e-13,1.3418751515763968e-13,1.3418751515763968e-13,1.3418751515763968e-13
53,13.25,549468,549468,549468,1.2140088196874177e-13,1.2140088196874177e-13,1.2140088196874177e-13,1.2140088196874177e-13
54,13.5,559644,559644,559644,1.324780129347003e-13,1.324780129347003e-13,1.324780129347003e-13,1.324780129347003e-13
55,13.75,569819,569819,569819,1.288675248326335e-13,1.288675248326335e-13,1.288675248326335e-13,1.288675248326335e-13
56,14.0,579994,579994,579994,1.2432158709614618e-13,1.2432158709614618e-13,1.2432158709614618e-13,1.2432158709614618e-13
57,14.25,590170,590170,590170,1.2848219938053212e-13,1.2848219938053212e-13,1.2848219938053212e-13,1.2848219938053212e-13
58,14.5,600345,600345,600345,1.3769748416578994e-13,1.3769748416578994e-13,1.3769748416578994e-13,1.3769748416578994e-13
59,14.75,610520,610520,610520,1.2253490323105298e-13,1.2253490323105298e-13,1.2253490323105298e-13,1.2253490323105298e-13
60,15.0,620696,620696,620696,1.2850744773862388e-13,1.2850744773862388e-13,1.2850744773862388e-13,1.2850744773862388e-13
61,15.25,630871,630871,630871,1.299912055167246e-13,1.299912055167246e-13,1.299912055167246e-13,1.299912055167246e-13
62,15.5,641046,641046,641046,1.32098596384439e-13,1.32098596384439e-13,1.32098596384439e-13,1.32098596384439e-13
63,15.75,651222,651222,651222,1.280351692722892e-13,1.280351692722892e-13,1.280351692722892e-13,1.280351692722892e-13
64,16.0,661397,661397,661397,1.3184577399034253e-13,1.3184577399034253e-13,1.3184577399034253e-13,1.3184577399034253e-13
65,16.25,671573,671573,671573,1.3798416077272224e-13,1.3798416077272224e-13,1.3798416077272224e-13,1.3798416077272224e-13
66,16.5,681748,681748,681748,1.3456839538083384e-13,1.3456839538083384e-13,1.3456839538083384e-13,1.3456839538083384e-13
67,16.75,691923,691923,691923,1.2445394107635233e-13,1.2445394107635233e-13,1.2445394107635233e-13,1.2445394107635233e-13
68,17.0,702099,702099,702099,1.264944637750787e-13,1.264944637750787e-13,1.264944637750787e-13,1.264944637750787e-13
69,17.25,712274,712274,712274,1.2902842043503032e-13,1.2902842043503032e-13,1.2902842043503032e-13,1.2902842043503032e-13
70,17.5,722449,722449,722449,1.329345298119525e-13,1.329345298119525e-13,1.329345298119525e-13,1.329345298119525e-13
71,17.75,732625,732625,732625,1.279419685430369e-13,1.279419685430369e-13,1.279419685430369e-13,1.279419685430369e-13
72,18.0,742800,742800,742800,1.1984524158660528e-13,1.1984524158660528e-13,1.1984524158660528e-13,1.1984524158660528e-13
73,18.25,752976,752976,752976,1.2310096518530766e-13,1.2310096518530766e-13,1.2310096518530766e-13,1.2310096518530766e-13
74,18.5,763151,763151,763151,1.3177574808252712e-13,1.3177574808252712e-13,1.3177574808252712e-13,1.3177574808252712e-13
75,18.75,773326,773326,773326,1.335337412476309e-13,1.335337412476309e-13,1.335337412476309e-13,1.335337412476309e-13
76,19.0,783502,783502,783502,1.267437760646417e-13,1.267437760646417e-13,1.267437760646417e-13,1.267437760646417e-13
77,19.25,793677,793677,793677,1.3412338459913714e-13,1.3412338459913714e-13,1.3412338459913714e-13,1.3412338459913714e-13
78,19.5,803852,803852,803852,1.4026797843895433e-13,1.4026797843895433e-13,1.4026797843895433e-13,1.4026797843895433e-13
79,19.75,814028,814028,814028,1.3143597267419732e-13,1.3143597267419732e-13,1.3143597267419732e-13,1.3143597267419732e-13
80,20.0,824203,824203,824203,1.346380960279975e-13,1.346380960279975e-13,1.346380960279975e-13,1.346380960279975e-13
81,20.25,834378,834378,834378,1.3211286719553433e-13,1.3211286719553433e-13,1.3211286719553433e-13,1.3211286719553433e-13
82,20.5,844554,844554,844554,1.3561516547331428e-13,1.3561516547331428e-13,1.3561516547331428e-13,1.3561516547331428e-13
83,20.75,854729,854729,854729,1.3144030948288726e-13,1.3144030948288726e-13,1.3144030948288726e-13,1.3144030948288726e-13
84,21.0,864905,864905,864905,1.258143573048057e-13,1.258143573048057e-13,1.258143573048057e-13,1.258143573048057e-13
85,21.25,875080,875080,875080,1.394449876748749e-13,1.394449876748749e-13,1.394449876748749e-13,1.394449876748749e-13
86,21.5,885255,885255,885255,1.3969944992475725e-13,1.3969944992475725e-13,1.3969944992475725e-13,1.3969944992475725e-13
87,21.75,895431,895431,895431,1.3042049536692024e-13,1.3042049536692024e-13,1.3042049536692024e-13,1.3042049536692024e-13
88,22.0,905606,905606,905606,1.3895858747524361e-13,1.3895858747524361e-13,1.3895858747524361e-13,1.3895858747524361e-13
89,22.25,915781,915781,915781,1.3094088530465897e-13,1.3094088530465897e-13,1.3094088530465897e-13,1.3094088530465897e-13
90,22.5,925957,925957,925957,1.34837345282246e-13,1.34837345282246e-13,1.34837345282246e-13,1.34837345282246e-13
91,22.75,936132,936132,936132,1.340610158691649e-13,1.340610158691649e-13,1.340610158691649e-13,1.340610158691649e-13
92,23.0,946307,946307,946307,1.3413944434381708e-13,1.3413944434381708e-13,1.3413944434381708e-13,1.3413944434381708e-13
93,23.25,956483,956483,956483,1.3198674737781998e-13,1.3198674737781998e-13,1.3198674737781998e-13,1.3198674737781998e-13
94,23.5,966658,966658,966658,1.341222597393832e-13,1.341222597393832e-13,1.341222597393832e-13,1.341222597393832e-13
95,23.75,976834,976834,976834,1.3373870966833928e-13,1.3373870966833928e-13,1.3373870966833928e-13,1.3373870966833928e-13
96,24.0,987009,987009,987009,1.3755805576640828e-13,1.3755805576640828e-13,1.3755805576640828e-13,1.3755805576640828e-13
97,24.25,997184,997184,997184,1.3334870859436912e-13,1.3334870859436912e-13,1.3334870859436912e-13,1.3334870859436912e-13
98,24.5,1007360,1007360,1007360,1.3359375183787797e-13,1.3359375183787797e-13,1.3359375183787797e-13,1.3359375183787797e-13
99,24.75,1017535,1017535,1017535,1.3470799996306848e-13,1.3470799996306848e-13,1.3470799996306848e-13,1.3470799996306848e-13
100,25.0,1027710,1027710,1027710,1.369247461724052e-13,1.369247461724052e-13,1.369247461724052e-13,1.369247461724052e-13
101,25.25,1037886,1037886,1037886,1.343566506965474e-13,1.343566506965474e-13,1.343566506965474e-13,1.343566506965474e-13
102,25.5,1048061,1048061,1048061,1.3747821782893188e-13,1.3747821782893188e-13,1.3747821782893188e-13,1.3747821782893188e-13
103,25.75,1058236,1058236,1058236,1.3591120687651145e-13,1.3591120687651145e-13,1.3591120687651145e-13,1.3591120687651145e-13
104,26.0,1068412,1068412,1068412,1.3111907393170696e-13,1.3111907393170696e-13,1.3111907393170696e-13,1.3111907393170696e-13
105,26.25,1078587,1078587,1078587,1.303818842170526e-13,1.303818842170526e-13,1.303818842170526e-13,1.303818842170526e-13
106,26.5,1088763,1088763,1088763,1.345512785390357e-13,1.345512785390357e-13,1.345512785390357e-13,1.345512785390357e-13
107,26.75,1098938,1098938,1098938,1.327699072645877e-13,1.327699072645877e-13,1.327699072645877e-13,1.327699072645877e-13
108,27.0,1109113,1109113,1109113,1.3224425894631242e-13,1.3224425894631242e-13,1.3224425894631242e-13,1.3224425894631242e-13
109,27.25,1119289,1119289,1119289,1.3636310234200338e-13,1.3636310234200338e-13,1.3636310234200338e-13,1.3636310234200338e-13
110,27.5,1129464,1129464,1129464,1.245981670703472e-13,1.245981670703472e-13,1.245981670703472e-13,1.245981670703472e-13
111,27.75,1139639,1139639,1139639,1.3213272164781797e-13,1.3213272164781797e-13,1.3213272164781797e-13,1.3213272164781797e-13
112,28.0,1149815,1149815,1149815,1.339069642929819e-13,1.339069642929819e-13,1.339069642929819e-13,1.339069642929819e-13
113,28.25,1159990,1159990,1159990,1.3313323696511478e-13,1.3313323696511478e-13,1.3313323696511478e-13,1.3313323696511478e-13
114,28.5,1170165,1170165,1170165,1.2932843272868424e-13,1.2932843272868424e-13,1.2932843272868424e-13,1.2932843272868424e-13
115,28.75,1180341,1180341,1180341,1.3455409746468416e-13,1.3455409746468416e-13,1.3455409746468416e-13,1.3455409746468416e-13
116,29.0,1190516,1190516,1190516,1.393116850177678e-13,1.393116850177678e-13,1.393116850177678e-13,1.393116850177678e-13
117,29.25,1200692,1200692,1200692,1.2741983032929505e-13,1.2741983032929505e-13,1.2741983032929505e-13,1.2741983032929505e-13
118,29.5,1210867,1210867,1210867,1.4481074488408713e-13,1.4481074488408713e-13,1.4481074488408713e-13,1.4481074488408713e-13
119,29.75,1221042,1221042,1221042,1.3787480543109992e-13,1.3787480543109992e-13,1.3787480543109992e-13,1.3787480543109992e-13
120,30.0,1231218,1231218,1231218,1.26488934343999e-13,1.26488934343999e-13,1.26488934343999e-13,1.26488934343999e-13
121,30.25,1241393,1241393,1241393,1.337975005311423e-13,1.337975005311423e-13,1.337975005311423e-13,1.337975005311423e-13
122,30.5,1251568,1251568,1251568,1.3774747943846868e-13,1.3774747943846868e-13,1.3774747943846868e-13,1.3774747943846868e-13
123,30.75,1261744,1261744,1261744,1.2839387756105602e-13,1.2839387756105602e-13,1.2839387756105602e-13,1.2839387756105602e-13
124,31.0,1271919,1271919,1271919,1.3788232708367154e-13,1.3788232708367154e-13,1.3788232708367154e-13,1.3788232708367154e-13
125,31.25,1282094,1282094,1282094,1.336812334006704e-13,1.336812334006704e-13,1.336812334006704e-13,1.336812334006704e-13
126,31.5,1292270,1292270,1292270,1.358670798480913e-13,1.358670798480913e-13,1.358670798480913e-13,1.358670798480913e-13
127,31.75,1302445,1302445,1302445,1.3326755606175858e-13,1.3326755606175858e-13,1.3326755606175858e-13,1.3326755606175858e-13
128,32.0,1312621,1312621,1312621,1.2733682110046413e-13,1.2733682110046413e-13,1.2733682110046413e-13,1.2733682110046413e-13
129,32.25,1322796,1322796,1322796,1.3641190499229241e-13,1.3641190499229241e-13,1.3641190499229241e-13,1.3641190499229241e-13
130,32.5,1332971,1332971,1332971,1.311649356836031e-13,1.311649356836031e-13,1.311649356836031e-13,1.311649356836031e-13
131,32.75,1343147,1343147,1343147,1.283324304029304e-13,1.283324304029304e-13,1.283324304029304e-13,1.283324304029304e-13
132,33.0,1353322,1353322,1353322,1.342809869374351e-13,1.342809869374351e-13,1.342809869374351e-13,1.342809869374351e-13
133,33.25,1363497,1363497,1363497,1.2750354428953808e-13,1.2750354428953808e-13,1.2750354428953808e-13,1.2750354428953808e-13
134,33.5,1373673,1373673,1373673,1.290436399230266e-13,1.290436399230266e-13,1.290436399230266e-13,1.290436399230266e-13
135,33.75,1383848,1383848,1383848,1.382837800430886e-13,1.382837800430886e-13,1.382837800430886e-13,1.382837800430886e-13
136,34.0,1394024,1394024,1394024,1.3274404904277393e-13,1.3274404904277393e-13,1.3274404904277393e-13,1.3274404904277393e-13
137,34.25,1404199,1404199,1404199,1.3896609557528805e-13,1.3896609557528805e-13,1.3896609557528805e-13,1.3896609557528805e-13
138,34.5,1414374,1414374,1414374,1.312725969593309e-13,1.312725969593309e-13,1.312725969593309e-13,1.312725969593309e-13
139,34.75,1424550,1424550,1424550,1.3516417802714178e-13,1.3516417802714178e-13,1.3516417802714178e-13,1.3516417802714178e-13
140,35.0,1434725,1434725,1434725,1.241752875654964e-13,1.241752875654964e-13,1.241752875654964e-13,1.241752875654964e-13
141,35.25,1444900,1444900,1444900,1.3617625365010266e-13,1.3617625365010266e-13,1.3617625365010266e-13,1.3617625365010266e-13
142,35.5,1455076,1455076,1455076,1.3109546542940112e-13,1.3109546542940112e-13,1.3109546542940112e-13,1.3109546542940112e-13
143,35.75,1465251,1465251,1465251,1.3641713626777466e-13,1.3641713626777466e-13,1.3641713626777466e-13,1.3641713626777466e-13
144,36.0,1475426,1475426,1475426,1.379655802579913e-13,1.379655802579913e-13,1.379655802579913e-13,1.379655802579913e-13
145,36.25,1485602,1485602,1485602,1.265186414835251e-13,1.265186414835251e-13,1.265186414835251e-13,1.265186414835251e-13
146,36.5,1495777,1495777,1495777,1.3085547727852145e-13,1.3085547727852145e-13,1.3085547727852145e-13,1.3085547727852145e-13
147,36.75,1505953,1505953,1505953,1.3380137655390897e-13,1.3380137655390897e-13,1.3380137655390897e-13,1.3380137655390897e-13
148,37.0,1516128,1516128,1516128,1.3764571351205376e-13,1.3764571351205376e-13,1.3764571351205376e-13,1.3764571351205376e-13
149,37.25,1526303,1526303,1526303,1.270552944538511e-13,1.270552944538511e-13,1.270552944538511e-13,1.270552944538511e-13
150,37.5,1536479,1536479,1536479,1.3554185985392708e-13,1.3554185985392708e-13,1.3554185985392708e-13,1.3554185985392708e-13
151,37.75,1546654,1546654,1546654,1.2870726619901296e-13,1.2870726619901296e-13,1.2870726619901296e-13,1.2870726619901296e-13
152,38.0,1556829,1556829,1556829,1.3826017154078276e-13,1.3826017154078276e-13,1.3826017154078276e-13,1.3826017154078276e-13
153,38.25,1567005,1567005,1567005,1.352855544603515e-13,1.352855544603515e-13,1.352855544603515e-13,1.352855544603515e-13
154,38.5,1577180,1577180,1577180,1.2654504180642514e-13,1.2654504180642514e-13,1.2654504180642514e-13,1.2654504180642514e-13
155,38.75,1587355,1587355,1587355,1.3043736826322957e-13,1.3043736826322957e-13,1.3043736826322957e-13,1.3043736826322957e-13
156,39.0,1597531,1597531,1597531,1.4065342586380009e-13,1.4065342586380009e-13,1.4065342586380009e-13,1.4065342586380009e-13
157,39.25,1607706,1607706,1607706,1.3375476941301925e-13,1.3375476941301925e-13,1.3375476941301925e-13,1.3375476941301925e-13
158,39.5,1617882,1617882,1617882,1.2733886753206472e-13,1.2733886753206472e-13,1.2733886753206472e-13,1.2733886753206472e-13
159,39.75,1628057,1628057,1628057,1.4204799446068672e-13,1.4204799446068672e-13,1.4204799446068672e-13,1.4204799446068672e-13
160,40.0,1638232,1638232,1638232,1.3464587517858506e-13,1.3464587517858506e-13,1.3464587517858506e-13,1.3464587517858506e-13
161,40.25,1648408,1648408,1648408,1.4317242053377146e-13,1.4317242053377146e-13,1.4317242053377146e-13,1.4317242053377146e-13
162,40.5,1658583,1658583,1658583,1.305086545560705e-13,1.305086545560705e-13,1.305086545560705e-13,1.305086545560705e-13
163,40.75,1668758,1668758,1668758,1.349583151396411e-13,1.349583151396411e-13,1.349583151396411e-13,1.349583151396411e-13
164,41.0,1678934,1678934,1678934,1.354141679430626e-13,1.354141679430626e-13,1.354141679430626e-13,1.354141679430626e-13
165,41.25,1689109,1689109,1689109,1.4349074229161318e-13,1.4349074229161318e-13,1.4349074229161318e-13,1.4349074229161318e-13
166,41.5,1699284,1699284,1699284,1.345481614577898e-13,1.345481614577898e-13,1.345481614577898e-13,1.345481614577898e-13
167,41.75,1709460,1709460,1709460,1.3720113641122605e-13,1.3720113641122605e-13,1.3720113641122605e-13,1.3720113641122605e-13
168,42.0,1719635,1719635,1719635,1.3350799144603437e-13,1.3350799144603437e-13,1.3350799144603437e-13,1.3350799144603437e-13
169,42.25,1729811,1729811,1729811,1.338223152083651e-13,1.338223152083651e-13,1.338223152083651e-13,1.338223152083651e-13
170,42.5,1739986,1739986,1739986,1.4060984093646617e-13,1.4060984093646617e-13,1.4060984093646617e-13,1.4060984093646617e-13
171,42.75,1750161,1750161,1750161,1.314584969743307e-13,1.314584969743307e-13,1.314584969743307e-13,1.314584969743307e-13
172,43.0,1760337,1760337,1760337,1.3356889650307374e-13,1.3356889650307374e-13,1.3356889650307374e-13,1.3356889650307374e-13
173,43.25,1770512,1770512,1770512,1.32820038062538e-13,1.32820038062538e-13,1.32820038062538e-13,1.32820038062538e-13
174,43.5,1780687,1780687,1780687,1.342171816395843e-13,1.342171816395843e-13,1.342171816395843e-13,1.342171816395843e-13
175,43.75,1790863,1790863,1790863,1.2435858549528225e-13,1.2435858549528225e-13,1.2435858549528225e-13,1.2435858549528225e-13
176,44.0,1801038,1801038,1801038,1.3229364435526916e-13,1.3229364435526916e-13,1.3229364435526916e-13,1.3229364435526916e-13
177,44.25,1811213,1811213,1811213,1.3552768391052186e-13,1.3552768391052186e-13,1.3552768391052186e-13,1.3552768391052186e-13
178,44.5,1821389,1821389,1821389,1.5082068081408165e-13,1.5082068081408165e-13,1.5082068081408165e-13,1.5082068081408165e-13
179,44.75,1831564,1831564,1831564,1.4185699869547624e-13,1.4185699869547624e-13,1.4185699869547624e-13,1.4185699869547624e-13
180,45.0,1841740,1841740,1841740,1.346062204841264e-13,1.346062204841264e-13,1.346062204841264e-13,1.346062204841264e-13
181,45.25,1851915,1851915,1851915,1.399389772897136e-13,1.399389772897136e-13,1.399389772897136e-13,1.399389772897136e-13
182,45.5,1862090,1862090,1862090,1.2955860884990292e-13,1.2955860884990292e-13,1.2955860884990292e-13,1.2955860884990292e-13
183,45.75,1872266,1872266,1872266,1.4327827932338752e-13,1.4327827932338752e-13,1.4327827932338752e-13,1.4327827932338752e-13
184,46.0,1882441,1882441,1882441,1.2957161927597274e-13,1.2957161927597274e-13,1.2957161927597274e-13,1.2957161927597274e-13
185,46.25,1892616,1892616,1892616,1.3184111192100084e-13,1.3184111192100084e-13,1.3184111192100084e-13,1.3184111192100084e-13
186,46.5,1902792,1902792,1902792,1.3272873468708757e-13,1.3272873468708757e-13,1.3272873468708757e-13,1.3272873468708757e-13
187,46.75,1912967,1912967,1912967,1.2555649337060717e-13,1.2555649337060717e-13,1.2555649337060717e-13,1.2555649337060717e-13
188,47.0,1923142,1923142,1923142,1.3285154768817586e-13,1.3285154768817586e-13,1.3285154768817586e-13,1.3285154768817586e-13
189,47.25,1933318,1933318,1933318,1.366673023665485e-13,1.366673023665485e-13,1.366673023665485e-13,1.366673023665485e-13
190,47.5,1943493,1943493,1943493,1.3309816302483485e-13,1.3309816302483485e-13,1.3309816302483485e-13,1.3309816302483485e-13
191,47.75,1953669,1953669,1953669,1.2133648035969613e-13,1.2133648035969613e-13,1.2133648035969613e-13,1.2133648035969613e-13
192,48.0,1963844,1963844,1963844,1.3325565694291552e-13,1.3325565694291552e-13,1.3325565694291552e-13,1.3325565694291552e-13
193,48.25,1974019,1974019,1974019,1.3509576487005792e-13,1.3509576487005792e-13,1.3509576487005792e-13,1.3509576487005792e-13
194,48.5,1984195,1984195,1984195,1.2982343878305966e-13,1.2982343878305966e-13,1.2982343878305966e-13,1.2982343878305966e-13
195,48.75,1994370,1994370,1994370,1.2914620544854374e-13,1.2914620544854374e-13,1.2914620544854374e-13,1.2914620544854374e-13
196,49.0,2004545,2004545,2004545,1.3341279849529014e-13,1.3341279849529014e-13,1.3341279849529014e-13,1.3341279849529014e-13
197,49.25,2014721,2014721,2014721,1.3342220394913645e-13,1.3342220394913645e-13,1.3342220394913645e-13,1.3342220394913645e-13
198,49.5,2024896,2024896,2024896,1.305274112536545e-13,1.305274112536545e-13,1.305274112536545e-13,1.305274112536545e-13
199,49.75,2035072,2035072,2035072,1.3748741999487085e-13,1.3748741999487085e-13,1.3748741999487085e-13,1.3748741999487085e-13
200,50.0,2045247,2045247,2045247,1.375256245689238e-13,1.375256245689238e-13,1.375256245689238e-13,1.375256245689238e-13
201,50.25,2055422,2055422,2055422,1.3045230314815556e-13,1.3045230314815556e-13,1.3045230314815556e-13,1.3045230314815556e-13
202,50.5,2065598,2065598,2065598,1.3605376590966614e-13,1.3605376590966614e-13,1.3605376590966614e-13,1.3605376590966614e-13
203,50.75,2075773,2075773,2075773,1.330092042365824e-13,1.330092042365824e-13,1.330092042365824e-13,1.330092042365824e-13
204,51.0,2085948,2085948,2085948,1.334386025069953e-13,1.334386025069953e-13,1.334386025069953e-13,1.334386025069953e-13
205,51.25,2096124,2096124,2096124,1.3050265078654033e-13,1.3050265078654033e-13,1.3050265078654033e-13,1.3050265078654033e-13


==> data/pred_nrc1_32.csv <==
,epoch,train_new_retromotion_2025-02-15-23-11-20 - _step,train_new_retromotion_2025-02-15-23-11-20 - _step__MIN,train_new_retromotion_2025-02-15-23-11-20 - _step__MAX,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_32,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_32__MIN,train_new_retromotion_2025-02-15-23-11-20 - val/nrc1_hidden_states_1_32__MAX,nrc1
0,0.0,10174,10174,10174,0.0035063182003796,0.0035063182003796,0.0035063182003796,0.0035063182003796
1,0.25,20349,20349,20349,0.0050992984324693,0.0050992984324693,0.0050992984324693,0.0050992984324693
2,0.5,30525,30525,30525,0.0060591427609324,0.0060591427609324,0.0060591427609324,0.0060591427609324
3,0.75,40700,40700,40700,0.0077964477241039,0.0077964477241039,0.0077964477241039,0.0077964477241039
4,1.0,50875,50875,50875,0.0089547103270888,0.0089547103270888,0.0089547103270888,0.0089547103270888
5,1.25,61051,61051,61051,0.0096958726644515,0.0096958726644515,0.0096958726644515,0.0096958726644515
6,1.5,71226,71226,71226,0.011391676031053,0.011391676031053,0.011391676031053,0.011391676031053
7,1.75,81401,81401,81401,0.012921237386763,0.012921237386763,0.012921237386763,0.012921237386763
8,2.0,91577,91577,91577,0.0142937414348125,0.0142937414348125,0.0142937414348125,0.0142937414348125
9,2.25,101752,101752,101752,0.0120362006127834,0.0120362006127834,0.0120362006127834,0.0120362006127834
10,2.5,111928,111928,111928,0.013408419676125,0.013408419676125,0.013408419676125,0.013408419676125
11,2.75,122103,122103,122103,0.0132370609790086,0.0132370609790086,0.0132370609790086,0.0132370609790086
12,3.0,132278,132278,132278,0.0158521682024002,0.0158521682024002,0.0158521682024002,0.0158521682024002
13,3.25,142454,142454,142454,0.0134543403983116,0.0134543403983116,0.0134543403983116,0.0134543403983116
14,3.5,152629,152629,152629,0.016088156029582,0.016088156029582,0.016088156029582,0.016088156029582
15,3.75,162804,162804,162804,0.0153079330921173,0.0153079330921173,0.0153079330921173,0.0153079330921173
16,4.0,172980,172980,172980,0.0171579141169786,0.0171579141169786,0.0171579141169786,0.0171579141169786
17,4.25,183155,183155,183155,0.0171704851090908,0.0171704851090908,0.0171704851090908,0.0171704851090908
18,4.5,193330,193330,193330,0.0160990934818983,0.0160990934818983,0.0160990934818983,0.0160990934818983
19,4.75,203506,203506,203506,0.0178155899047851,0.0178155899047851,0.0178155899047851,0.0178155899047851
20,5.0,213681,213681,213681,0.0175976660102605,0.0175976660102605,0.0175976660102605,0.0175976660102605
21,5.25,223857,223857,223857,0.0172451641410589,0.0172451641410589,0.0172451641410589,0.0172451641410589
22,5.5,234032,234032,234032,0.0171987097710371,0.0171987097710371,0.0171987097710371,0.0171987097710371
23,5.75,244207,244207,244207,0.0180884283035993,0.0180884283035993,0.0180884283035993,0.0180884283035993
24,6.0,254383,254383,254383,0.017875088378787,0.017875088378787,0.017875088378787,0.017875088378787
25,6.25,264558,264558,264558,0.0186893176287412,0.0186893176287412,0.0186893176287412,0.0186893176287412
26,6.5,274733,274733,274733,0.0183455049991607,0.0183455049991607,0.0183455049991607,0.0183455049991607
27,6.75,284909,284909,284909,0.0178156774491071,0.0178156774491071,0.0178156774491071,0.0178156774491071
28,7.0,295084,295084,295084,0.0192195512354373,0.0192195512354373,0.0192195512354373,0.0192195512354373
29,7.25,305259,305259,305259,0.0188037939369678,0.0188037939369678,0.0188037939369678,0.0188037939369678
30,7.5,315435,315435,315435,0.0204925127327442,0.0204925127327442,0.0204925127327442,0.0204925127327442
31,7.75,325610,325610,325610,0.0189927518367767,0.0189927518367767,0.0189927518367767,0.0189927518367767
32,8.0,335786,335786,335786,0.0201406143605709,0.0201406143605709,0.0201406143605709,0.0201406143605709
33,8.25,345961,345961,345961,0.018466530367732,0.018466530367732,0.018466530367732,0.018466530367732
34,8.5,356136,356136,356136,0.020398948341608,0.020398948341608,0.020398948341608,0.020398948341608
35,8.75,366312,366312,366312,0.019195320084691,0.019195320084691,0.019195320084691,0.019195320084691
36,9.0,376487,376487,376487,0.0192558020353317,0.0192558020353317,0.0192558020353317,0.0192558020353317
37,9.25,386662,386662,386662,0.020001919940114,0.020001919940114,0.020001919940114,0.020001919940114
38,9.5,396838,396838,396838,0.0210852641612291,0.0210852641612291,0.0210852641612291,0.0210852641612291
39,9.75,407013,407013,407013,0.0191716346889734,0.0191716346889734,0.0191716346889734,0.0191716346889734
40,10.0,417188,417188,417188,0.0189437940716743,0.0189437940716743,0.0189437940716743,0.0189437940716743
41,10.25,427364,427364,427364,0.0197927039116621,0.0197927039116621,0.0197927039116621,0.0197927039116621
42,10.5,437539,437539,437539,0.0193399563431739,0.0193399563431739,0.0193399563431739,0.0193399563431739
43,10.75,447715,447715,447715,0.0196272991597652,0.0196272991597652,0.0196272991597652,0.0196272991597652
44,11.0,457890,457890,457890,0.0194920897483825,0.0194920897483825,0.0194920897483825,0.0194920897483825
45,11.25,468065,468065,468065,0.0188240725547075,0.0188240725547075,0.0188240725547075,0.0188240725547075
46,11.5,478241,478241,478241,0.0190991219133138,0.0190991219133138,0.0190991219133138,0.0190991219133138
47,11.75,488416,488416,488416,0.0192059557884931,0.0192059557884931,0.0192059557884931,0.0192059557884931
48,12.0,498591,498591,498591,0.0203380137681961,0.0203380137681961,0.0203380137681961,0.0203380137681961
49,12.25,508767,508767,508767,0.0193296559154987,0.0193296559154987,0.0193296559154987,0.0193296559154987
50,12.5,518942,518942,518942,0.0194102320820093,0.0194102320820093,0.0194102320820093,0.0194102320820093
51,12.75,529117,529117,529117,0.0187155418097972,0.0187155418097972,0.0187155418097972,0.0187155418097972
52,13.0,539293,539293,539293,0.0189697965979576,0.0189697965979576,0.0189697965979576,0.0189697965979576
53,13.25,549468,549468,549468,0.0194960609078407,0.0194960609078407,0.0194960609078407,0.0194960609078407
54,13.5,559644,559644,559644,0.0193380378186702,0.0193380378186702,0.0193380378186702,0.0193380378186702
55,13.75,569819,569819,569819,0.0183226559311151,0.0183226559311151,0.0183226559311151,0.0183226559311151
56,14.0,579994,579994,579994,0.0198684316128492,0.0198684316128492,0.0198684316128492,0.0198684316128492
57,14.25,590170,590170,590170,0.0193806886672973,0.0193806886672973,0.0193806886672973,0.0193806886672973
58,14.5,600345,600345,600345,0.0204285066574811,0.0204285066574811,0.0204285066574811,0.0204285066574811
59,14.75,610520,610520,610520,0.0197138413786888,0.0197138413786888,0.0197138413786888,0.0197138413786888
60,15.0,620696,620696,620696,0.0202354788780212,0.0202354788780212,0.0202354788780212,0.0202354788780212
61,15.25,630871,630871,630871,0.0202842969447374,0.0202842969447374,0.0202842969447374,0.0202842969447374
62,15.5,641046,641046,641046,0.0200649052858352,0.0200649052858352,0.0200649052858352,0.0200649052858352
63,15.75,651222,651222,651222,0.0202430114150047,0.0202430114150047,0.0202430114150047,0.0202430114150047
64,16.0,661397,661397,661397,0.0200129263103008,0.0200129263103008,0.0200129263103008,0.0200129263103008
65,16.25,671573,671573,671573,0.0200313329696655,0.0200313329696655,0.0200313329696655,0.0200313329696655
66,16.5,681748,681748,681748,0.0195263065397739,0.0195263065397739,0.0195263065397739,0.0195263065397739
67,16.75,691923,691923,691923,0.0194651409983634,0.0194651409983634,0.0194651409983634,0.0194651409983634
68,17.0,702099,702099,702099,0.0204566493630409,0.0204566493630409,0.0204566493630409,0.0204566493630409
69,17.25,712274,712274,712274,0.0211075413972139,0.0211075413972139,0.0211075413972139,0.0211075413972139
70,17.5,722449,722449,722449,0.0203784592449665,0.0203784592449665,0.0203784592449665,0.0203784592449665
71,17.75,732625,732625,732625,0.0202835630625486,0.0202835630625486,0.0202835630625486,0.0202835630625486
72,18.0,742800,742800,742800,0.0202054064720869,0.0202054064720869,0.0202054064720869,0.0202054064720869
73,18.25,752976,752976,752976,0.0200157463550567,0.0200157463550567,0.0200157463550567,0.0200157463550567
74,18.5,763151,763151,763151,0.0195051673799753,0.0195051673799753,0.0195051673799753,0.0195051673799753
75,18.75,773326,773326,773326,0.0198467839509248,0.0198467839509248,0.0198467839509248,0.0198467839509248
76,19.0,783502,783502,783502,0.0204772427678108,0.0204772427678108,0.0204772427678108,0.0204772427678108
77,19.25,793677,793677,793677,0.020091850310564,0.020091850310564,0.020091850310564,0.020091850310564
78,19.5,803852,803852,803852,0.0214320123195648,0.0214320123195648,0.0214320123195648,0.0214320123195648
79,19.75,814028,814028,814028,0.0206678956747055,0.0206678956747055,0.0206678956747055,0.0206678956747055
80,20.0,824203,824203,824203,0.0210176333785057,0.0210176333785057,0.0210176333785057,0.0210176333785057
81,20.25,834378,834378,834378,0.0204015634953975,0.0204015634953975,0.0204015634953975,0.0204015634953975
82,20.5,844554,844554,844554,0.0206786058843135,0.0206786058843135,0.0206786058843135,0.0206786058843135
83,20.75,854729,854729,854729,0.0205435585230588,0.0205435585230588,0.0205435585230588,0.0205435585230588
84,21.0,864905,864905,864905,0.0202549155801534,0.0202549155801534,0.0202549155801534,0.0202549155801534
85,21.25,875080,875080,875080,0.0202719718217849,0.0202719718217849,0.0202719718217849,0.0202719718217849
86,21.5,885255,885255,885255,0.0205685310065746,0.0205685310065746,0.0205685310065746,0.0205685310065746
87,21.75,895431,895431,895431,0.0200968757271766,0.0200968757271766,0.0200968757271766,0.0200968757271766
88,22.0,905606,905606,905606,0.0196746513247489,0.0196746513247489,0.0196746513247489,0.0196746513247489
89,22.25,915781,915781,915781,0.0203503258526325,0.0203503258526325,0.0203503258526325,0.0203503258526325
90,22.5,925957,925957,925957,0.0209944918751716,0.0209944918751716,0.0209944918751716,0.0209944918751716
91,22.75,936132,936132,936132,0.0200888216495513,0.0200888216495513,0.0200888216495513,0.0200888216495513
92,23.0,946307,946307,946307,0.0196192748844623,0.0196192748844623,0.0196192748844623,0.0196192748844623
93,23.25,956483,956483,956483,0.0204212497919797,0.0204212497919797,0.0204212497919797,0.0204212497919797
94,23.5,966658,966658,966658,0.0195234045386314,0.0195234045386314,0.0195234045386314,0.0195234045386314
95,23.75,976834,976834,976834,0.0195751897990703,0.0195751897990703,0.0195751897990703,0.0195751897990703
96,24.0,987009,987009,987009,0.0198900289833545,0.0198900289833545,0.0198900289833545,0.0198900289833545
97,24.25,997184,997184,997184,0.020137745887041,0.020137745887041,0.020137745887041,0.020137745887041
98,24.5,1007360,1007360,1007360,0.0200830027461051,0.0200830027461051,0.0200830027461051,0.0200830027461051
99,24.75,1017535,1017535,1017535,0.0199934728443622,0.0199934728443622,0.0199934728443622,0.0199934728443622
100,25.0,1027710,1027710,1027710,0.019589077681303,0.019589077681303,0.019589077681303,0.019589077681303
101,25.25,1037886,1037886,1037886,0.0207253489643335,0.0207253489643335,0.0207253489643335,0.0207253489643335
102,25.5,1048061,1048061,1048061,0.0201116148382425,0.0201116148382425,0.0201116148382425,0.0201116148382425
103,25.75,1058236,1058236,1058236,0.0196402370929718,0.0196402370929718,0.0196402370929718,0.0196402370929718
104,26.0,1068412,1068412,1068412,0.0197155438363552,0.0197155438363552,0.0197155438363552,0.0197155438363552
105,26.25,1078587,1078587,1078587,0.0194326695054769,0.0194326695054769,0.0194326695054769,0.0194326695054769
106,26.5,1088763,1088763,1088763,0.019988439977169,0.019988439977169,0.019988439977169,0.019988439977169
107,26.75,1098938,1098938,1098938,0.0201909784227609,0.0201909784227609,0.0201909784227609,0.0201909784227609
108,27.0,1109113,1109113,1109113,0.0202379487454891,0.0202379487454891,0.0202379487454891,0.0202379487454891
109,27.25,1119289,1119289,1119289,0.0200122687965631,0.0200122687965631,0.0200122687965631,0.0200122687965631
110,27.5,1129464,1129464,1129464,0.0202908888459205,0.0202908888459205,0.0202908888459205,0.0202908888459205
111,27.75,1139639,1139639,1139639,0.0205358173698186,0.0205358173698186,0.0205358173698186,0.0205358173698186
112,28.0,1149815,1149815,1149815,0.0206445902585983,0.0206445902585983,0.0206445902585983,0.0206445902585983
113,28.25,1159990,1159990,1159990,0.0198231991380453,0.0198231991380453,0.0198231991380453,0.0198231991380453
114,28.5,1170165,1170165,1170165,0.0198885537683963,0.0198885537683963,0.0198885537683963,0.0198885537683963
115,28.75,1180341,1180341,1180341,0.0202273074537515,0.0202273074537515,0.0202273074537515,0.0202273074537515
116,29.0,1190516,1190516,1190516,0.0195626970380544,0.0195626970380544,0.0195626970380544,0.0195626970380544
117,29.25,1200692,1200692,1200692,0.0191588923335075,0.0191588923335075,0.0191588923335075,0.0191588923335075
118,29.5,1210867,1210867,1210867,0.0195953305810689,0.0195953305810689,0.0195953305810689,0.0195953305810689
119,29.75,1221042,1221042,1221042,0.0198245681822299,0.0198245681822299,0.0198245681822299,0.0198245681822299
120,30.0,1231218,1231218,1231218,0.019728934392333,0.019728934392333,0.019728934392333,0.019728934392333
121,30.25,1241393,1241393,1241393,0.019725801423192,0.019725801423192,0.019725801423192,0.019725801423192
122,30.5,1251568,1251568,1251568,0.0198258403688669,0.0198258403688669,0.0198258403688669,0.0198258403688669
123,30.75,1261744,1261744,1261744,0.0191481374204158,0.0191481374204158,0.0191481374204158,0.0191481374204158
124,31.0,1271919,1271919,1271919,0.019440121948719,0.019440121948719,0.019440121948719,0.019440121948719
125,31.25,1282094,1282094,1282094,0.019614104181528,0.019614104181528,0.019614104181528,0.019614104181528
126,31.5,1292270,1292270,1292270,0.0192606560885906,0.0192606560885906,0.0192606560885906,0.0192606560885906
127,31.75,1302445,1302445,1302445,0.0192898828536272,0.0192898828536272,0.0192898828536272,0.0192898828536272
128,32.0,1312621,1312621,1312621,0.0196878854185342,0.0196878854185342,0.0196878854185342,0.0196878854185342
129,32.25,1322796,1322796,1322796,0.0191797576844692,0.0191797576844692,0.0191797576844692,0.0191797576844692
130,32.5,1332971,1332971,1332971,0.0199606996029615,0.0199606996029615,0.0199606996029615,0.0199606996029615
131,32.75,1343147,1343147,1343147,0.0190468728542327,0.0190468728542327,0.0190468728542327,0.0190468728542327
132,33.0,1353322,1353322,1353322,0.0196834933012723,0.0196834933012723,0.0196834933012723,0.0196834933012723
133,33.25,1363497,1363497,1363497,0.0192041005939245,0.0192041005939245,0.0192041005939245,0.0192041005939245
134,33.5,1373673,1373673,1373673,0.0194827988743782,0.0194827988743782,0.0194827988743782,0.0194827988743782
135,33.75,1383848,1383848,1383848,0.0188560970127582,0.0188560970127582,0.0188560970127582,0.0188560970127582
136,34.0,1394024,1394024,1394024,0.0194330308586359,0.0194330308586359,0.0194330308586359,0.0194330308586359
137,34.25,1404199,1404199,1404199,0.0191478226333856,0.0191478226333856,0.0191478226333856,0.0191478226333856
138,34.5,1414374,1414374,1414374,0.0187753662467002,0.0187753662467002,0.0187753662467002,0.0187753662467002
139,34.75,1424550,1424550,1424550,0.0189473051577806,0.0189473051577806,0.0189473051577806,0.0189473051577806
140,35.0,1434725,1434725,1434725,0.0191714745014905,0.0191714745014905,0.0191714745014905,0.0191714745014905
141,35.25,1444900,1444900,1444900,0.0190508496016263,0.0190508496016263,0.0190508496016263,0.0190508496016263
142,35.5,1455076,1455076,1455076,0.0189318619668483,0.0189318619668483,0.0189318619668483,0.0189318619668483
143,35.75,1465251,1465251,1465251,0.0186717770993709,0.0186717770993709,0.0186717770993709,0.0186717770993709
144,36.0,1475426,1475426,1475426,0.0187807120382785,0.0187807120382785,0.0187807120382785,0.0187807120382785
145,36.25,1485602,1485602,1485602,0.0186360441148281,0.0186360441148281,0.0186360441148281,0.0186360441148281
146,36.5,1495777,1495777,1495777,0.0184666775166988,0.0184666775166988,0.0184666775166988,0.0184666775166988
147,36.75,1505953,1505953,1505953,0.0187300089746713,0.0187300089746713,0.0187300089746713,0.0187300089746713
148,37.0,1516128,1516128,1516128,0.0190128870308399,0.0190128870308399,0.0190128870308399,0.0190128870308399
149,37.25,1526303,1526303,1526303,0.0188437551259994,0.0188437551259994,0.0188437551259994,0.0188437551259994
150,37.5,1536479,1536479,1536479,0.0184448044747114,0.0184448044747114,0.0184448044747114,0.0184448044747114
151,37.75,1546654,1546654,1546654,0.01884750649333,0.01884750649333,0.01884750649333,0.01884750649333
152,38.0,1556829,1556829,1556829,0.0185306072235107,0.0185306072235107,0.0185306072235107,0.0185306072235107
153,38.25,1567005,1567005,1567005,0.0187950171530246,0.0187950171530246,0.0187950171530246,0.0187950171530246
154,38.5,1577180,1577180,1577180,0.0188937336206436,0.0188937336206436,0.0188937336206436,0.0188937336206436
155,38.75,1587355,1587355,1587355,0.0191839560866355,0.0191839560866355,0.0191839560866355,0.0191839560866355
156,39.0,1597531,1597531,1597531,0.0183654017746448,0.0183654017746448,0.0183654017746448,0.0183654017746448
157,39.25,1607706,1607706,1607706,0.0186728481203317,0.0186728481203317,0.0186728481203317,0.0186728481203317
158,39.5,1617882,1617882,1617882,0.0183225385844707,0.0183225385844707,0.0183225385844707,0.0183225385844707
159,39.75,1628057,1628057,1628057,0.018612029030919,0.018612029030919,0.018612029030919,0.018612029030919
160,40.0,1638232,1638232,1638232,0.0182872600853443,0.0182872600853443,0.0182872600853443,0.0182872600853443
161,40.25,1648408,1648408,1648408,0.0187803786247968,0.0187803786247968,0.0187803786247968,0.0187803786247968
162,40.5,1658583,1658583,1658583,0.018607148900628,0.018607148900628,0.018607148900628,0.018607148900628
163,40.75,1668758,1668758,1668758,0.0183276981115341,0.0183276981115341,0.0183276981115341,0.0183276981115341
164,41.0,1678934,1678934,1678934,0.0185833927243948,0.0185833927243948,0.0185833927243948,0.0185833927243948
165,41.25,1689109,1689109,1689109,0.0182455237954854,0.0182455237954854,0.0182455237954854,0.0182455237954854
166,41.5,1699284,1699284,1699284,0.0183228328824043,0.0183228328824043,0.0183228328824043,0.0183228328824043
167,41.75,1709460,1709460,1709460,0.0185683760792017,0.0185683760792017,0.0185683760792017,0.0185683760792017
168,42.0,1719635,1719635,1719635,0.018256027251482,0.018256027251482,0.018256027251482,0.018256027251482
169,42.25,1729811,1729811,1729811,0.0185061395168304,0.0185061395168304,0.0185061395168304,0.0185061395168304
170,42.5,1739986,1739986,1739986,0.0186606105417013,0.0186606105417013,0.0186606105417013,0.0186606105417013
171,42.75,1750161,1750161,1750161,0.0183907877653837,0.0183907877653837,0.0183907877653837,0.0183907877653837
172,43.0,1760337,1760337,1760337,0.018273863941431,0.018273863941431,0.018273863941431,0.018273863941431
173,43.25,1770512,1770512,1770512,0.0180058348923921,0.0180058348923921,0.0180058348923921,0.0180058348923921
174,43.5,1780687,1780687,1780687,0.0184070914983749,0.0184070914983749,0.0184070914983749,0.0184070914983749
175,43.75,1790863,1790863,1790863,0.0184354092925786,0.0184354092925786,0.0184354092925786,0.0184354092925786
176,44.0,1801038,1801038,1801038,0.0182885639369487,0.0182885639369487,0.0182885639369487,0.0182885639369487
177,44.25,1811213,1811213,1811213,0.0180426388978958,0.0180426388978958,0.0180426388978958,0.0180426388978958
178,44.5,1821389,1821389,1821389,0.0181770715862512,0.0181770715862512,0.0181770715862512,0.0181770715862512
179,44.75,1831564,1831564,1831564,0.0180525984615087,0.0180525984615087,0.0180525984615087,0.0180525984615087
180,45.0,1841740,1841740,1841740,0.0180327780544757,0.0180327780544757,0.0180327780544757,0.0180327780544757
181,45.25,1851915,1851915,1851915,0.0182024296373128,0.0182024296373128,0.0182024296373128,0.0182024296373128
182,45.5,1862090,1862090,1862090,0.0178535301238298,0.0178535301238298,0.0178535301238298,0.0178535301238298
183,45.75,1872266,1872266,1872266,0.018070749938488,0.018070749938488,0.018070749938488,0.018070749938488
184,46.0,1882441,1882441,1882441,0.0179429650306701,0.0179429650306701,0.0179429650306701,0.0179429650306701
185,46.25,1892616,1892616,1892616,0.017844621092081,0.017844621092081,0.017844621092081,0.017844621092081
186,46.5,1902792,1902792,1902792,0.0184231363236904,0.0184231363236904,0.0184231363236904,0.0184231363236904
187,46.75,1912967,1912967,1912967,0.0181539822369813,0.0181539822369813,0.0181539822369813,0.0181539822369813
188,47.0,1923142,1923142,1923142,0.0181635171175003,0.0181635171175003,0.0181635171175003,0.0181635171175003
189,47.25,1933318,1933318,1933318,0.0180053375661373,0.0180053375661373,0.0180053375661373,0.0180053375661373
190,47.5,1943493,1943493,1943493,0.018081035465002,0.018081035465002,0.018081035465002,0.018081035465002
191,47.75,1953669,1953669,1953669,0.0176582764834165,0.0176582764834165,0.0176582764834165,0.0176582764834165
192,48.0,1963844,1963844,1963844,0.0183531790971755,0.0183531790971755,0.0183531790971755,0.0183531790971755
193,48.25,1974019,1974019,1974019,0.0180378817021846,0.0180378817021846,0.0180378817021846,0.0180378817021846
194,48.5,1984195,1984195,1984195,0.0176881402730941,0.0176881402730941,0.0176881402730941,0.0176881402730941
195,48.75,1994370,1994370,1994370,0.0176802836358547,0.0176802836358547,0.0176802836358547,0.0176802836358547
196,49.0,2004545,2004545,2004545,0.0180926136672496,0.0180926136672496,0.0180926136672496,0.0180926136672496
197,49.25,2014721,2014721,2014721,0.0181499011814594,0.0181499011814594,0.0181499011814594,0.0181499011814594
198,49.5,2024896,2024896,2024896,0.0176722705364227,0.0176722705364227,0.0176722705364227,0.0176722705364227
199,49.75,2035072,2035072,2035072,0.0179407093673944,0.0179407093673944,0.0179407093673944,0.0179407093673944
200,50.0,2045247,2045247,2045247,0.0179204139858484,0.0179204139858484,0.0179204139858484,0.0179204139858484
201,50.25,2055422,2055422,2055422,0.0177819803357124,0.0177819803357124,0.0177819803357124,0.0177819803357124
202,50.5,2065598,2065598,2065598,0.0179406125098466,0.0179406125098466,0.0179406125098466,0.0179406125098466
203,50.75,2075773,2075773,2075773,0.0175907760858535,0.0175907760858535,0.0175907760858535,0.0175907760858535
204,51.0,2085948,2085948,2085948,0.0176104363054037,0.0176104363054037,0.0176104363054037,0.0176104363054037
205,51.25,2096124,2096124,2096124,0.0177630670368671,0.0177630670368671,0.0177630670368671,0.0177630670368671

